Diba: A Re-configurable Stream Processor

Stream processing acceleration is driven by the continuously increasing volume and velocity of data generated on the Web and the limitations of storage, computation, and power consumption. Hardware solutions provide better performance and power consumption, but they are hindered by the high research and development costs and the long time to market. In this work, we propose our re-configurable stream processor (Diba), a complete rethinking of a previously proposed customized and flexible query processor that targets real-time stream processing. Diba uses a unidirectional dataflow not dedicated to any specific type of query (operator) on streams, allowing a straightforward placement of processing components on a general data path that facilitates query mapping. In Diba, the concepts of the distribution network and processing components are implemented as two separate entities connected using generic interfaces. This approach allows the adoption of a versatile architecture for a family of queries rather than forcing a rigid chain of processing components to implement such queries. Our experimental evaluations of representative queries from TPC-H yielded processing times of 300, 1220, and 3520 milliseconds for data streams with scale factor sizes of one, four, and ten gigabytes, respectively.

==> AV10_W0_U_M4_D2_HB_S3_W2_10_R10_6_RP10_5_PB16384_HT1024_ST1024_OVERFLOWBUF.dat <==
sample_avg s1_buf_min s1_buf_avg s1_buf_max s2_buf_min s2_buf_avg s2_buf_max s3_buf_min s3_buf_avg s3_buf_max s4_buf_min s4_buf_avg s4_buf_max s5_buf_min s5_buf_avg s5_buf_max s6_buf_min s6_buf_avg s6_buf_max s7_buf_min s7_buf_avg s7_buf_max s8_buf_min s8_buf_avg s8_buf_max 
5.0	86	105.8	126	1	4.8	7	0	2.3	5	0	0.6	3
15.0	87	110.4	131	2	3.9	7	1	4.7	11	3	4.7	6
25.0	82	104.8	122	0	4.4	8	1	3.3	7	1	3.4	5
35.0	85	99.3	126	2	4.3	7	0	3.4	6	2	3.7	6
45.0	89	102.4	117	1	3.2	6	2	4.9	10	1	2.5	4
55.0	97	106.8	114	2	5.0	9	1	4.0	8	0	2.5	5
65.0	92	107.8	124	3	5.7	12	3	5.2	10	1	3.5	5
75.0	93	107.0	142	1	3.3	7	0	2.7	6	2	3.2	5
85.0	95	106.2	117	1	3.0	5	2	4.6	9	1	2.5	3
95.0	80	103.2	123	0	3.2	7	2	4.2	6	3	3.0	3
105.0	90	107.0	118	1	3.1	6	0	3.3	6	3	3.0	3
115.0	89	105.4	124	2	5.5	10	2	3.9	9	3	3.0	3
125.0	74	100.1	115	1	3.9	6	1	2.8	5	3	3.0	3
135.0	98	105.5	119	1	3.1	9	1	3.4	6	3	3.0	3
145.0	86	99.3	124	1	3.5	6	2	3.8	9	3	3.0	3
155.0	88	98.1	115	0	2.1	4	0	3.4	10	3	3.0	3
165.0	93	104.4	117	0	2.5	5	2	3.7	6	3	3.0	3
175.0	93	106.1	121	1	3.2	5	1	4.1	7	3	3.0	3
185.0	94	109.5	119	2	4.0	6	1	3.2	6	3	3.0	3
195.0	91	106.0	129	1	3.1	5	0	2.8	8	3	3.0	3
205.0	98	105.0	122	2	5.8	9	0	3.2	6	3	3.0	3
215.0	82	104.3	121	0	3.6	6	1	3.1	6	3	3.0	3
225.0	85	103.3	115	1	4.1	7	1	3.7	9	3	3.0	3
235.0	86	105.3	127	1	3.4	6	1	4.6	8	3	3.0	3
245.0	88	99.5	117	2	5.0	9	0	2.9	7	3	3.0	3
255.0	75	100.0	128	2	3.9	8	1	3.9	7	3	3.0	3
265.0	93	106.6	123	2	3.6	7	1	4.0	6	3	3.0	3
275.0	75	101.6	114	2	5.0	9	1	4.1	7	3	3.0	3
285.0	93	107.2	124	1	3.2	7	2	4.6	8	3	3.0	3
295.0	89	103.8	118	1	2.8	4	1	4.3	10	3	3.0	3
305.0	83	96.6	105	1	2.9	7	2	5.3	9	3	3.0	3
315.0	96	108.2	123	1	3.3	5	0	3.3	6	3	3.0	3
325.0	103	110.1	117	1	3.5	7	0	3.8	8	3	3.0	3
335.0	94	108.9	125	0	3.0	6	1	4.5	8	3	3.0	3
345.0	89	105.5	125	1	3.8	7	1	2.7	5	3	3.0	3
355.0	88	108.2	118	1	3.6	7	0	3.0	8	3	3.0	3
365.0	89	102.4	119	0	4.1	7	1	3.9	7	3	3.0	3


==> AV10_W0_U_M4_D2_HB_S3_W2_10_R10_6_RP10_5_PB16384_HT1024_ST1024_THROUGHPUT.dat <==
sample_avg input_min input_avg input_max output_min output_avg output_max 
3.6	9970	8585.2	12954	0	0.0	0
13.5	9296	10503.2	11252	0	0.0	0
23.5	9434	10771.0	12057	0	0.0	0
33.5	9152	10414.0	11464	0	0.0	0
43.5	9820	10886.0	12457	0	0.0	0
53.5	10324	10941.3	11710	0	0.0	0
63.5	8002	9651.6	10960	0	0.0	0
73.5	9633	10767.8	11880	0	0.0	0
83.5	10320	11166.3	11934	0	0.0	0
93.5	10028	11220.8	12350	0	0.0	0
103.5	9848	10882.2	12306	0	0.0	0
113.5	9568	10441.7	11916	0	0.0	0
123.5	9284	10293.0	11814	0	0.0	0
133.5	9446	10994.8	12102	0	0.0	0
143.5	9856	11079.5	12142	0	0.0	0
153.5	10350	11219.2	11978	0	0.0	0
163.5	10234	11547.6	12567	0	0.0	0
173.5	10118	11117.6	11686	0	0.0	0
183.5	9990	10674.6	11234	0	0.0	0
193.5	9840	10813.6	11376	0	0.0	0
203.5	9263	10445.2	11786	0	0.0	0
213.5	8830	10851.1	12096	0	0.0	0
223.5	9773	10929.1	11962	0	0.0	0
233.5	9342	10387.5	11477	0	0.0	0
243.5	9152	10650.0	11714	0	0.0	0
253.5	8640	10378.8	11876	0	0.0	0
263.5	10049	10815.9	12218	0	0.0	0
273.5	9670	10720.8	11689	0	0.0	0
283.5	9970	10947.3	11856	0	0.0	0
293.5	10118	11375.8	12558	0	0.0	0
303.5	9310	10955.8	12325	0	0.0	0
313.5	10120	10955.3	12010	0	0.0	0
323.5	9874	11034.0	12152	0	0.0	0
333.5	9770	10854.5	12322	0	0.0	0
343.5	9702	11042.4	12152	0	0.0	0
353.5	9504	10923.3	11988	0	0.0	0
363.5	10240	10663.2	11551	0	0.0	0


==> AV10_W0_U_M4_D2_HB_S3_W2_10_R10_6_RP10_5_PB16384_HT128_ST1024_OVERFLOWBUF.dat <==
sample_avg s1_buf_min s1_buf_avg s1_buf_max s2_buf_min s2_buf_avg s2_buf_max s3_buf_min s3_buf_avg s3_buf_max s4_buf_min s4_buf_avg s4_buf_max s5_buf_min s5_buf_avg s5_buf_max s6_buf_min s6_buf_avg s6_buf_max s7_buf_min s7_buf_avg s7_buf_max s8_buf_min s8_buf_avg s8_buf_max 
5.0	612	633.9	657	93	351.8	546	77	296.1	513	0	1.0	3
15.0	612	630.3	653	567	628.1	667	545	611.7	659	3	4.6	7
25.0	621	638.5	656	606	641.8	666	611	650.4	667	10	12.5	16
35.0	619	628.7	643	534	561.0	599	537	569.5	607	17	31.5	47
45.0	618	632.7	644	525	562.5	605	527	557.0	592	50	65.1	80
55.0	620	633.2	654	608	619.3	627	595	617.8	635	85	100.3	115
65.0	613	630.6	642	580	610.5	630	599	616.9	634	117	135.2	155
75.0	614	631.3	646	545	556.5	581	553	565.0	587	158	176.6	196
85.0	612	630.7	656	558	577.7	599	559	577.4	594	200	229.1	256
95.0	629	633.6	638	600	607.3	613	599	606.7	612	263	287.6	314
105.0	620	633.1	653	577	593.2	614	586	597.8	608	320	344.2	369
115.0	631	640.0	653	551	561.5	576	559	564.4	576	372	392.9	416
125.0	625	636.4	648	570	579.4	590	563	569.9	581	422	452.9	485
135.0	623	631.8	644	587	595.3	601	589	598.9	607	488	515.1	541
145.0	615	635.4	651	579	589.8	603	594	598.0	604	546	564.4	578
155.0	621	636.2	648	561	568.4	577	571	577.7	588	582	594.4	606
165.0	629	639.6	651	564	572.9	583	569	578.0	583	607	623.2	634
175.0	620	630.9	642	584	593.0	601	576	584.7	595	635	648.7	659
185.0	628	637.8	649	593	601.0	607	584	590.0	599	660	664.4	668
195.0	632	640.7	650	581	586.9	592	579	584.0	588	666	670.2	675
205.0	618	635.3	653	569	573.9	585	574	577.4	582	661	667.6	674
215.0	621	633.0	654	584	587.6	593	573	578.5	586	656	658.9	661
225.0	620	633.8	652	583	585.9	589	585	589.3	596	642	650.2	655
235.0	613	632.6	645	579	581.1	584	579	584.3	592	627	632.0	640
245.0	623	633.8	643	563	571.3	581	579	585.5	593	612	618.7	625
255.0	626	635.3	653	579	585.5	591	576	581.3	589	596	603.2	609
265.0	622	631.2	637	576	580.1	584	573	579.9	583	582	586.9	591
275.0	619	636.6	655	579	583.3	588	575	577.1	584	566	574.0	581
285.0	614	633.9	648	577	582.2	586	575	579.3	590	555	559.6	564
295.0	626	647.6	660	577	581.5	589	588	594.4	603	551	552.4	554
305.0	617	628.2	655	572	577.2	584	574	585.1	596	537	542.0	548
315.0	621	637.6	649	570	576.1	582	578	587.2	597	532	533.9	536
325.0	620	633.1	653	574	581.5	588	576	582.8	591	532	538.8	547
335.0	625	631.5	643	579	586.6	591	574	578.9	583	547	553.0	557
345.0	620	629.2	642	581	585.3	590	581	586.3	589	558	562.6	569
355.0	622	637.4	649	572	576.6	582	569	576.8	586	562	566.6	576
365.0	621	635.0	644	576	581.5	590	573	581.8	587	579	585.1	592
375.0	625	635.3	648	581	586.1	589	585	588.3	593	593	596.3	598
385.0	614	634.9	648	580	587.4	595	577	581.6	586	599	604.3	609
395.0	615	631.2	655	573	579.1	586	573	578.5	584	607	609.7	612
405.0	616	635.5	653	573	577.3	583	569	574.9	580	610	614.8	619
415.0	621	638.8	653	587	593.1	604	573	580.3	587	621	623.5	626
425.0	632	642.0	649	575	584.0	594	578	583.3	592	619	621.0	623
435.0	623	634.1	645	578	582.6	590	569	576.0	585	618	620.2	623
445.0	611	628.8	645	569	575.7	581	579	582.3	587	608	612.0	620
455.0	615	629.4	658	575	582.2	587	574	581.9	589	594	599.3	607
465.0	627	640.0	654	579	585.8	594	573	583.5	592	581	585.9	594
475.0	613	627.7	636	577	581.7	586	569	576.0	587	567	572.9	580
485.0	614	631.6	649	579	581.0	584	573	580.7	588	555	560.4	567
495.0	611	623.7	631	587	595.0	600	569	580.1	587	542	547.4	556
505.0	613	639.1	660	584	590.2	595	584	589.7	597	539	540.0	542
515.0	624	633.3	644	570	578.1	586	574	583.5	591	539	544.1	550
525.0	617	636.6	657	561	570.1	576	572	580.4	589	551	555.7	561
535.0	619	631.9	643	566	572.1	578	583	587.7	594	560	561.3	564
545.0	624	633.3	639	582	585.9	590	585	590.4	594	566	570.6	577
555.0	609	629.0	646	573	582.6	589	577	585.4	598	580	587.1	594
565.0	616	632.1	650	574	576.2	581	570	574.5	583	595	600.0	606
575.0	624	637.0	646	572	576.2	580	566	577.4	584	605	608.7	612
585.0	628	636.1	649	580	583.1	587	571	577.8	585	606	608.3	610
595.0	623	637.8	660	583	589.3	596	576	582.3	588	606	612.2	618
605.0	612	626.5	648	587	590.4	595	570	577.5	587	617	619.1	621
615.0	627	635.5	644	577	580.2	588	569	574.6	583	620	621.5	625
625.0	625	635.5	649	568	572.7	576	582	588.7	595	618	620.4	623
635.0	618	635.4	651	561	566.6	576	584	588.7	596	616	618.5	622
645.0	617	626.6	637	576	584.5	596	569	577.3	592	609	611.1	614
655.0	629	645.3	659	580	586.2	595	567	572.8	582	605	606.8	609
665.0	621	635.2	651	582	588.1	595	574	578.7	584	599	602.4	604
675.0	617	623.2	629	574	581.5	587	570	577.7	588	584	588.1	596
685.0	624	639.3	656	564	572.8	584	580	586.7	593	574	578.3	584
695.0	630	636.8	649	578	584.6	588	571	575.7	582	568	570.2	573
705.0	609	632.0	645	580	583.0	587	577	583.7	589	560	563.1	566
715.0	623	631.0	641	574	580.8	585	572	578.1	584	558	561.2	563
725.0	620	633.0	646	575	581.2	586	580	583.1	586	561	563.6	567
735.0	622	630.6	641	570	577.4	583	580	584.7	589	560	562.5	565
745.0	623	633.3	647	570	579.0	589	579	584.1	592	568	570.1	574
755.0	632	642.6	651	579	581.9	586	574	580.2	587	571	578.6	586
765.0	616	625.7	647	579	585.5	594	576	584.5	598	586	587.7	589
775.0	615	631.7	647	583	588.0	593	580	586.2	595	580	583.8	588
785.0	620	636.9	651	579	585.7	596	578	582.3	590	579	581.7	584
795.0	622	632.1	647	582	586.3	590	569	583.1	597	581	585.6	588
805.0	634	641.7	657	576	584.5	590	566	575.3	584	587	588.7	592
815.0	616	637.7	650	574	580.7	589	582	584.8	589	589	591.2	593
825.0	612	636.0	654	567	576.1	585	579	583.8	589	592	594.1	598
835.0	629	636.2	643	571	573.4	577	576	582.2	585	592	595.8	599
845.0	618	627.1	641	574	581.4	589	569	578.1	588	597	601.1	606
855.0	629	639.9	652	584	589.1	594	580	582.7	588	593	599.0	604
865.0	611	626.0	647	582	588.2	595	584	588.9	594	578	589.1	594
875.0	615	621.6	626	580	586.4	594	572	579.8	587	577	578.1	580
885.0	622	629.7	635	568	576.5	588	570	574.2	579	571	573.3	576
895.0	618	636.3	646	583	585.8	589	571	576.6	582	564	567.4	570
905.0	622	629.6	641	580	585.3	591	578	586.7	598	565	567.2	570
915.0	621	631.9	642	585	590.4	594	582	587.8	597	562	563.9	565
925.0	620	631.7	640	574	579.6	589	582	585.6	588	563	565.2	567
935.0	628	634.5	640	570	575.6	582	582	585.0	588	562	565.0	570
945.0	622	629.9	634	564	570.9	578	583	586.7	592	569	573.7	576
955.0	632	643.4	657	571	576.0	581	575	581.2	594	574	576.1	579
965.0	618	632.5	643	571	579.6	589	579	581.4	587	570	573.3	576
975.0	615	636.1	654	590	593.2	599	579	582.6	588	568	572.1	578
985.0	623	631.7	643	581	585.4	589	576	585.3	594	577	580.9	584
995.0	612	626.7	638	583	590.9	597	575	585.6	596	584	586.1	588
1005.0	625	634.1	646	567	576.5	586	575	580.8	586	582	584.5	586
1015.0	623	636.8	645	576	582.0	586	571	580.3	586	578	582.2	587
1025.0	622	639.4	651	573	580.3	586	570	578.6	586	587	592.5	597
1035.0	617	631.5	649	580	587.4	593	578	583.7	593	595	597.4	600
1045.0	630	644.6	653	572	577.8	585	582	586.0	589	592	595.3	601
1055.0	608	625.8	636	586	588.4	592	578	581.3	586	592	594.8	596
1065.0	623	632.9	643	575	579.3	585	579	585.4	591	592	595.2	599
1075.0	620	631.8	644	580	585.4	592	576	579.7	586	583	590.1	598
1085.0	626	636.4	647	576	582.6	588	577	578.7	581	575	577.9	582
1095.0	604	630.4	648	579	583.2	587	569	574.5	579	573	574.8	577
1105.0	619	632.3	640	570	576.0	582	576	582.7	587	571	573.7	577
1115.0	623	630.7	639	570	581.4	586	578	583.5	591	568	569.9	573
1125.0	611	633.9	649	580	585.3	592	587	591.9	596	567	570.5	573
1135.0	612	630.3	651	578	585.0	589	572	581.5	593	571	573.4	577
1145.0	613	633.3	646	573	584.1	592	574	577.3	581	578	581.0	584
1155.0	626	635.0	645	575	578.6	581	569	574.8	580	584	587.0	590
1165.0	633	640.8	650	578	584.2	588	578	590.8	602	583	585.3	587
1175.0	621	633.7	648	581	586.8	592	584	591.7	603	578	580.6	585
1185.0	615	630.0	643	579	584.6	588	582	585.4	588	577	580.4	584
1195.0	622	633.8	650	573	580.8	586	567	579.0	588	579	581.5	584
1205.0	618	633.3	646	574	577.6	580	569	577.9	590	576	577.4	579
1215.0	627	639.1	648	577	579.6	584	580	587.2	595	580	582.3	588
1225.0	616	637.1	651	571	577.6	584	576	579.5	583	587	592.4	596
1235.0	622	631.6	650	574	579.9	585	569	578.4	589	590	594.0	597
1245.0	613	635.0	650	576	581.9	586	572	578.4	586	588	591.4	594
1255.0	617	637.3	655	572	578.2	583	582	585.2	589	584	585.6	587
1265.0	617	632.8	645	573	578.6	585	576	585.2	592	586	589.8	593
1275.0	625	636.9	657	578	581.4	585	570	576.4	581	584	586.1	588
1285.0	616	629.1	642	585	590.4	596	575	580.9	592	582	584.1	587
1295.0	622	632.7	641	582	590.5	597	581	587.9	595	583	583.9	585
1305.0	624	636.6	651	580	585.1	591	581	588.6	594	574	578.4	585
1315.0	628	637.8	647	582	585.8	590	584	588.5	597	584	585.6	587
1325.0	619	630.3	644	570	576.1	581	580	583.6	586	580	584.0	588
1335.0	628	634.4	645	570	578.2	588	578	583.5	587	574	577.6	582
1345.0	615	626.5	634	571	577.7	585	566	575.9	584	571	573.8	577
1355.0	626	634.4	645	574	583.1	594	578	582.4	585	569	571.1	573
1365.0	626	633.3	648	577	585.8	597	582	585.4	589	574	575.3	578
1375.0	614	632.6	646	579	585.6	590	588	592.9	598	579	584.3	588
1385.0	626	636.6	643	565	574.0	578	578	586.9	602	586	588.0	590
1395.0	624	632.5	636	571	577.9	587	578	581.4	587	579	584.0	588
1405.0	622	631.1	637	577	584.6	590	578	583.4	589	572	574.8	578
1415.0	622	631.8	644	581	588.5	595	580	584.7	590	576	580.2	583
1425.0	620	632.5	644	575	582.7	589	573	580.5	591	580	581.8	584
1435.0	617	631.8	648	571	577.5	581	568	575.1	586	581	583.6	588
1445.0	626	640.1	651	574	580.8	585	569	576.8	585	583	584.2	586
1455.0	620	639.4	657	579	582.3	589	576	582.1	588	586	586.9	588
1465.0	618	633.6	648	572	578.4	584	572	584.2	591	585	586.7	588
1475.0	630	639.1	652	574	578.6	583	560	568.7	576	589	592.9	595
1485.0	616	628.8	648	571	575.8	582	567	573.6	582	586	588.9	592
1495.0	624	638.1	649	569	580.8	588	566	572.2	577	581	583.8	586
1505.0	623	632.1	649	579	582.5	586	578	583.7	591	586	587.6	590
1515.0	623	632.5	639	575	584.1	589	573	581.9	590	587	588.9	592
1525.0	632	640.5	655	577	587.0	594	577	590.3	597	587	589.1	593
1535.0	617	637.2	661	572	578.7	588	576	583.7	590	586	588.7	590
1545.0	616	635.0	663	575	581.8	587	574	584.5	595	580	583.0	586
1555.0	619	632.2	645	568	571.1	574	567	577.1	582	576	577.7	580
1565.0	614	631.0	641	575	582.1	586	562	569.8	579	578	581.2	583
1575.0	613	627.5	638	573	578.6	584	568	574.1	581	580	582.3	585
1585.0	619	626.4	635	573	580.4	587	575	584.0	596	587	588.0	590
1595.0	612	632.2	641	572	581.6	587	577	583.3	592	582	585.5	589
1605.0	624	632.5	643	573	580.4	584	577	581.0	583	585	586.3	589
1615.0	620	636.7	650	576	582.3	587	572	578.9	587	585	587.9	590
1625.0	608	625.8	642	575	582.8	588	571	575.2	578	583	586.0	589
1635.0	623	639.1	651	579	585.4	594	568	573.8	581	581	582.6	584
1645.0	628	635.0	645	582	590.7	596	571	576.7	586	577	580.9	586
1655.0	618	634.7	655	581	588.7	593	578	582.6	588	579	582.6	587
1665.0	619	634.3	645	584	587.2	589	578	583.2	588	584	586.0	588
1675.0	622	634.5	648	580	584.0	589	570	575.8	581	581	583.7	587
1685.0	624	633.6	640	573	577.9	585	569	578.1	587	578	582.0	588
1695.0	612	628.2	637	578	583.9	591	584	588.0	593	585	587.3	591
1705.0	618	630.5	641	576	581.4	593	581	590.1	600	586	589.2	592
1715.0	620	633.2	646	579	585.8	592	588	592.9	598	590	591.7	594
1725.0	622	632.2	647	586	590.8	595	566	574.1	589	583	585.6	592
1735.0	630	641.5	656	575	583.7	591	561	568.9	579	580	582.3	584
1745.0	627	633.3	640	582	585.7	589	572	578.9	585	579	580.9	584
1755.0	631	639.0	650	580	583.2	587	582	587.0	593	580	581.3	583
1765.0	620	636.3	652	572	577.1	583	586	589.0	591	581	582.3	584
1775.0	627	639.1	653	569	575.9	579	575	582.5	589	577	581.6	588
1785.0	624	634.4	648	573	578.5	588	567	579.8	585	586	589.2	592
1795.0	621	628.2	643	582	586.9	591	581	585.8	592	589	592.3	595
1805.0	614	629.7	641	580	586.0	590	581	585.4	590	587	588.9	590
1815.0	621	631.1	645	583	586.1	591	580	589.1	597	582	586.6	590
1825.0	623	640.0	654	574	581.7	587	572	578.0	583	582	584.1	586
1835.0	621	635.9	656	570	579.4	588	574	576.8	580	577	580.7	585
1845.0	607	624.2	641	578	582.4	585	573	579.3	585	576	579.8	585
1855.0	624	631.5	641	583	590.5	600	584	587.7	591	582	587.7	592
1865.0	612	634.0	657	583	591.3	599	571	578.5	589	583	584.7	589
1875.0	610	631.1	645	575	580.1	586	573	575.1	578	580	584.4	587
1885.0	608	634.6	655	576	580.8	586	571	576.1	582	576	581.9	589
1895.0	605	630.5	656	568	576.2	582	571	579.1	592	587	589.4	593
1905.0	611	628.6	647	579	582.3	585	583	591.6	598	587	589.3	591
1915.0	624	635.0	646	585	589.7	594	572	580.4	587	588	590.7	593
1925.0	634	643.5	653	575	583.6	590	579	582.6	586	583	586.8	589
1935.0	620	634.1	650	579	584.7	590	571	578.7	588	581	584.9	590
1945.0	630	638.6	648	587	592.8	601	573	578.0	584	582	585.6	589
1955.0	624	638.5	656	580	585.1	589	579	585.6	595	585	587.2	590
1965.0	623	629.8	639	576	581.1	588	581	584.5	588	585	588.6	592
1975.0	616	632.7	647	569	571.6	576	579	581.2	586	585	587.0	589
1985.0	621	629.6	642	564	576.3	585	577	582.1	586	585	589.0	591
1995.0	616	628.0	639	586	588.3	592	574	579.7	588	586	588.2	590
2005.0	624	630.7	639	591	594.9	603	574	582.2	591	587	589.6	591
2015.0	630	640.5	650	574	584.1	590	587	592.1	600	582	585.2	589
2025.0	623	630.6	645	569	579.4	585	580	585.9	593	576	577.9	581
2035.0	614	627.6	642	574	580.4	584	579	582.2	586	577	579.0	581
2045.0	611	630.3	646	578	581.9	590	579	581.7	590	575	577.8	581
2055.0	628	635.1	642	589	593.5	598	580	588.8	595	577	579.7	583
2065.0	621	632.8	649	574	581.1	587	575	581.2	591	570	573.2	576
2075.0	626	633.8	641	570	577.2	586	578	582.3	591	570	574.0	578
2085.0	609	635.3	648	579	581.6	589	578	582.2	588	571	572.5	574
2095.0	625	634.4	646	575	587.2	594	575	591.8	603	574	579.0	583
2105.0	628	634.3	645	589	593.6	597	584	589.9	598	574	578.3	583
2115.0	622	628.8	636	573	581.1	590	584	590.4	599	572	573.9	577
2125.0	617	631.5	647	573	583.7	596	576	582.5	589	570	574.4	581
2135.0	630	636.5	646	580	585.1	588	576	582.6	588	580	582.1	584
2145.0	618	634.1	664	584	594.0	602	570	576.0	582	583	586.0	591
2155.0	609	635.8	656	591	595.5	599	569	574.9	578	583	588.5	592
2165.0	632	637.6	650	571	577.7	585	568	577.9	587	588	589.5	592
2175.0	622	632.3	644	580	583.3	588	586	590.3	595	589	593.3	597
2185.0	619	629.8	643	578	583.9	590	584	589.0	594	590	591.8	595
2195.0	620	628.6	637	580	584.4	590	584	586.1	588	588	591.0	595
2205.0	621	634.2	649	574	582.9	590	577	581.1	586	586	588.7	594
2215.0	602	629.8	650	576	581.0	587	580	586.3	599	586	589.1	592
2225.0	612	633.5	656	573	579.1	584	584	590.0	597	583	586.4	588
2235.0	621	636.1	658	575	580.7	585	573	582.5	589	582	586.4	592
2245.0	620	633.2	648	565	574.3	582	572	576.6	582	585	590.3	594
2255.0	615	634.4	652	575	579.7	585	576	581.7	586	585	586.1	588
2265.0	620	636.2	651	577	583.3	588	576	579.8	587	582	586.3	591
2275.0	628	637.4	647	570	574.8	579	579	587.7	597	575	579.0	582
2285.0	619	634.5	647	571	575.3	580	570	576.9	581	580	583.1	585
2295.0	611	630.8	643	571	576.3	583	571	577.3	584	583	585.2	588
2305.0	619	633.7	642	582	587.9	594	576	587.2	593	575	580.5	585
2315.0	621	637.1	651	584	590.2	595	576	582.1	587	575	578.1	580
2325.0	615	630.2	642	581	585.7	593	577	579.7	582	575	576.4	579
2335.0	619	631.5	644	572	574.9	580	566	574.2	587	569	574.4	579
2345.0	621	634.6	646	583	586.1	589	564	572.4	582	579	580.6	583
2355.0	627	638.5	648	586	589.9	596	579	586.7	594	577	582.9	587
2365.0	627	633.5	643	578	585.9	591	579	585.7	591	583	585.3	587
2375.0	615	636.5	649	565	577.8	585	580	585.5	590	584	586.3	589
2385.0	602	623.5	638	576	582.5	588	577	585.4	589	578	584.2	588
2395.0	620	631.7	642	578	582.3	587	581	588.4	595	580	582.0	584
2405.0	615	627.3	639	578	590.8	597	582	586.2	589	582	586.8	590
2415.0	610	629.5	652	575	581.7	587	582	589.8	596	575	579.0	584
2425.0	613	628.5	642	580	584.4	590	569	582.7	592	581	583.3	585
2435.0	612	627.3	643	570	578.3	587	573	579.0	586	579	581.6	584
2445.0	627	638.7	661	571	577.5	584	585	589.6	596	581	583.3	586
2455.0	628	641.5	654	565	573.3	581	571	580.8	589	583	584.8	586
2465.0	631	639.5	652	563	572.8	583	577	583.9	588	572	577.3	583
2475.0	627	636.8	645	577	586.9	597	569	578.8	583	571	575.6	578
2485.0	613	627.7	647	576	584.4	592	567	579.4	588	575	576.7	578
2495.0	617	630.7	648	579	584.0	592	566	578.0	586	575	578.3	584
2505.0	620	630.7	644	572	580.1	589	569	573.4	579	578	581.1	584
2515.0	627	632.2	638	571	580.2	588	573	578.6	588	576	577.9	580
2525.0	624	632.2	644	574	580.8	588	578	581.2	585	578	578.0	578
2535.0	627	635.8	648	571	579.5	584	574	578.0	582	578	578.0	578
2545.0	625	632.9	643	572	579.0	584	573	578.7	581	578	578.0	578
2555.0	619	633.2	641	575	578.8	583	578	583.7	592	578	578.0	578
2565.0	618	626.3	638	573	579.5	585	589	594.6	600	578	578.0	578
2575.0	620	636.2	653	572	577.1	583	585	590.2	595	578	578.0	578
2585.0	619	632.6	643	581	588.3	594	572	580.0	589	578	578.0	578
2595.0	618	630.1	637	577	584.5	591	572	575.3	579	578	578.0	578
2605.0	624	638.1	657	579	583.7	592	579	583.8	590	578	578.0	578
2615.0	615	625.1	636	570	578.6	587	580	582.7	586	578	578.0	578
2625.0	621	644.3	667	577	582.3	590	569	575.2	585	578	578.0	578
2635.0	620	628.2	635	580	584.5	588	579	583.4	588	578	578.0	578
2645.0	620	636.9	647	578	581.5	588	577	581.3	591	578	578.0	578
2655.0	624	634.4	646	576	581.9	587	596	598.7	606	578	578.0	578
2665.0	618	632.3	643	575	579.8	585	575	584.4	595	578	578.0	578
2675.0	622	634.9	646	579	584.8	592	569	583.7	591	578	578.0	578
2685.0	628	641.1	654	581	585.5	589	578	583.6	592	578	578.0	578
2695.0	616	628.3	638	584	587.1	593	583	589.7	596	578	578.0	578
2705.0	628	638.5	652	573	581.7	591	581	588.5	595	578	578.0	578
2715.0	620	630.7	640	579	582.4	587	580	583.5	589	578	578.0	578
2725.0	626	637.2	656	577	580.0	585	577	582.4	584	578	578.0	578
2735.0	620	630.5	641	574	580.3	589	573	579.5	585	578	578.0	578
2745.0	613	633.1	648	571	577.7	586	566	574.7	579	578	578.0	578
2755.0	617	633.9	653	576	580.8	584	573	579.3	585	578	578.0	578
2765.0	630	638.4	651	576	580.1	586	583	586.4	592	578	578.0	578
2775.0	621	632.6	648	576	581.7	586	579	584.0	591	578	578.0	578
2785.0	616	634.4	652	575	581.5	587	575	583.9	593	578	578.0	578
2795.0	622	631.0	641	578	584.0	591	573	577.5	582	578	578.0	578
2805.0	613	629.9	643	575	578.9	583	574	585.6	591	578	578.0	578
2815.0	624	635.6	646	573	579.5	587	577	585.4	593	578	578.0	578
2825.0	633	641.0	657	574	577.9	581	574	582.2	586	578	578.0	578
2835.0	631	642.1	657	579	583.8	588	568	576.3	580	578	578.0	578
2845.0	625	636.0	651	581	585.9	592	572	579.1	585	578	578.0	578
2855.0	611	625.4	637	582	587.9	591	583	590.4	593	578	578.0	578
2865.0	634	641.9	656	575	581.2	589	581	587.1	594	578	578.0	578
2875.0	624	637.5	648	573	578.3	582	575	581.2	588	578	578.0	578
2885.0	625	631.7	638	574	585.0	592	568	571.2	575	578	578.0	578
2895.0	621	630.2	636	578	584.1	590	572	574.8	578	578	578.0	578
2905.0	613	629.3	646	581	584.9	589	582	588.2	594	578	578.0	578
2915.0	616	632.0	642	577	585.0	592	582	585.8	589	578	578.0	578
2925.0	612	628.6	642	575	578.0	580	583	585.3	589	578	578.0	578
2935.0	618	629.5	640	580	586.6	594	579	584.9	590	578	578.0	578
2945.0	619	634.1	653	582	588.1	595	575	578.4	585	578	578.0	578
2955.0	617	638.6	654	578	588.2	593	572	576.9	582	578	578.0	578
2965.0	623	637.4	650	576	580.1	585	578	582.0	586	578	578.0	578
2975.0	612	627.3	639	569	576.4	584	581	585.2	588	578	578.0	578
2985.0	619	635.5	650	570	576.1	582	583	586.8	595	578	578.0	578
2995.0	633	638.2	645	579	589.7	598	572	584.9	595	578	578.0	578
3005.0	617	632.0	646	577	579.8	584	568	572.6	576	578	578.0	578
3015.0	616	631.7	640	581	588.7	595	576	581.8	588	578	578.0	578
3025.0	635	639.7	648	575	581.5	590	567	577.5	587	578	578.0	578
3035.0	617	632.9	645	584	591.4	600	573	580.5	587	578	578.0	578
3045.0	625	638.4	660	580	586.0	591	577	580.4	585	578	578.0	578
3055.0	613	629.3	640	574	582.4	590	578	581.6	587	578	578.0	578
3065.0	610	627.3	645	563	571.3	579	580	588.3	596	578	578.0	578
3075.0	618	638.0	650	579	583.1	586	588	597.5	608	578	578.0	578
3085.0	620	636.8	648	576	580.8	587	576	583.9	592	578	578.0	578
3095.0	621	631.5	646	577	580.1	585	574	582.0	588	578	578.0	578
3105.0	628	640.9	656	575	579.7	585	566	571.5	576	578	578.0	578
3115.0	622	635.9	655	572	582.6	592	574	584.8	592	578	578.0	578
3125.0	626	634.6	644	578	587.3	593	580	584.0	587	578	578.0	578
3135.0	622	632.8	643	573	580.4	585	584	587.7	593	578	578.0	578
3145.0	623	636.2	643	570	581.7	588	577	583.6	587	578	578.0	578
3155.0	628	638.5	647	572	581.1	589	584	587.5	594	578	578.0	578
3165.0	617	635.4	649	577	583.8	589	587	593.8	597	578	578.0	578
3175.0	622	633.0	644	575	585.5	595	575	583.1	594	578	578.0	578
3185.0	619	627.0	638	574	583.4	590	572	578.1	583	578	578.0	578
3195.0	615	632.6	650	579	589.4	594	577	583.0	587	578	578.0	578
3205.0	626	638.3	656	575	583.3	592	574	580.9	585	578	578.0	578
3215.0	620	632.3	648	578	583.1	585	578	583.5	589	578	578.0	578
3225.0	619	625.8	634	576	588.4	599	572	577.1	582	578	578.0	578
3235.0	624	637.5	659	580	583.6	588	571	581.8	588	578	578.0	578
3245.0	631	640.8	648	571	579.5	587	579	587.8	594	578	578.0	578
3255.0	622	633.8	643	568	574.3	582	579	583.6	589	578	578.0	578
3265.0	615	628.5	641	575	581.1	587	571	579.5	584	578	578.0	578
3275.0	615	630.8	648	579	587.7	596	581	585.8	592	578	578.0	578
3285.0	626	637.6	649	588	592.4	599	580	583.7	585	578	578.0	578
3295.0	608	633.8	649	571	579.3	591	577	582.1	589	578	578.0	578
3305.0	605	630.4	643	569	574.3	579	571	575.8	580	578	578.0	578
3315.0	631	637.7	645	573	576.0	580	574	582.1	589	578	578.0	578
3325.0	620	635.1	646	580	584.6	591	582	586.0	590	578	578.0	578
3335.0	625	632.1	643	575	580.4	588	569	574.3	583	578	578.0	578
3345.0	615	629.2	641	576	581.5	588	572	575.1	580	578	578.0	578
3355.0	629	638.7	646	573	577.8	585	574	578.4	584	578	578.0	578
3365.0	616	636.5	655	571	575.1	581	575	579.9	589	578	578.0	578
3375.0	629	638.2	660	574	579.5	586	574	578.0	584	578	578.0	578
3385.0	619	634.8	650	575	581.4	585	585	591.0	594	578	578.0	578
3395.0	625	637.6	653	576	581.3	587	584	591.6	597	578	578.0	578
3405.0	620	632.2	650	568	576.7	584	587	589.2	592	578	578.0	578
3415.0	624	636.8	645	579	584.2	588	570	577.2	586	578	578.0	578
3425.0	622	629.9	639	576	582.3	592	572	579.6	587	578	578.0	578
3435.0	624	633.5	645	591	593.2	596	580	587.3	592	578	578.0	578
3445.0	618	638.9	655	580	586.9	595	588	592.0	597	578	578.0	578
3455.0	618	633.9	658	577	580.8	585	570	580.7	588	578	578.0	578
3465.0	630	638.5	651	574	580.2	584	571	573.6	577	578	578.0	578
3475.0	609	638.4	667	576	582.9	589	566	570.9	575	578	578.0	578
3485.0	612	626.7	642	576	581.7	588	571	577.0	585	578	578.0	578
3495.0	628	638.0	655	566	575.3	582	581	585.1	591	578	578.0	578
3505.0	627	637.6	653	567	577.8	586	579	584.3	591	578	578.0	578
3515.0	622	636.7	654	574	580.4	586	579	584.3	588	578	578.0	578
3525.0	611	628.5	640	579	582.8	587	570	578.9	588	578	578.0	578
3535.0	621	626.3	633	577	585.2	594	575	581.6	587	578	578.0	578
3545.0	613	628.3	641	572	577.7	582	579	588.5	596	578	578.0	578
3555.0	618	634.7	648	579	586.4	592	575	581.6	589	578	578.0	578
3565.0	617	633.0	650	581	584.3	590	577	580.7	584	578	578.0	578
3575.0	626	638.9	656	576	582.5	590	566	571.6	578	578	578.0	578
3585.0	619	636.2	649	570	574.1	580	566	574.9	582	578	578.0	578
3595.0	623	637.0	650	565	574.1	588	577	581.4	586	578	578.0	578
3605.0	620	636.3	653	582	584.7	592	583	589.1	599	578	578.0	578
3615.0	622	636.3	656	579	586.3	592	577	582.5	592	578	578.0	578
3625.0	616	636.2	648	585	589.7	595	577	581.4	584	578	578.0	578
3635.0	614	630.9	650	575	579.2	584	579	583.3	590	578	578.0	578
3645.0	621	632.0	648	578	588.4	599	576	583.4	589	578	578.0	578
3655.0	613	630.6	641	579	585.7	598	582	584.1	590	578	578.0	578
3665.0	620	629.5	634	576	582.5	587	576	579.6	582	578	578.0	578
3675.0	619	632.6	653	568	576.0	582	573	578.8	587	578	578.0	578
3685.0	626	638.5	653	572	584.7	594	580	585.7	594	578	578.0	578
3695.0	621	630.9	651	577	582.2	595	580	585.3	590	578	578.0	578
3705.0	622	635.2	654	579	581.7	586	570	575.3	583	578	578.0	578
3715.0	613	623.0	633	575	585.3	596	571	575.8	579	578	578.0	578
3725.0	620	636.8	650	573	584.3	600	575	579.3	587	578	578.0	578
3735.0	625	638.6	646	579	587.5	600	571	579.3	590	578	578.0	578
3745.0	626	636.1	652	574	579.5	590	577	585.4	591	578	578.0	578
3755.0	627	637.7	657	567	579.7	590	576	578.3	583	578	578.0	578
3765.0	615	635.3	652	571	576.0	580	580	589.3	602	578	578.0	578
3775.0	618	628.8	643	568	576.3	583	577	579.8	587	578	578.0	578
3785.0	626	635.7	646	572	574.4	577	580	586.5	593	578	578.0	578
3795.0	630	641.1	657	577	583.2	588	573	578.0	585	578	578.0	578
3805.0	628	636.6	648	584	589.1	598	570	580.3	585	578	578.0	578
3815.0	620	632.0	643	583	588.8	592	581	588.9	593	578	578.0	578
3825.0	606	626.5	643	572	578.9	590	572	577.9	582	578	578.0	578
3835.0	623	633.2	646	576	582.0	587	567	576.4	580	578	578.0	578
3845.0	612	629.5	641	577	584.3	594	577	581.6	588	578	578.0	578
3855.0	625	636.2	647	572	577.4	585	576	583.1	589	578	578.0	578
3865.0	607	633.1	647	579	584.3	588	570	578.2	582	578	578.0	578
3875.0	615	631.2	640	582	589.0	592	578	585.3	590	578	578.0	578
3885.0	619	639.2	660	582	588.6	596	576	581.2	585	578	578.0	578
3895.0	615	633.7	658	580	585.4	593	578	582.6	588	578	578.0	578
3905.0	630	640.7	650	575	579.0	581	569	577.7	585	578	578.0	578
3915.0	623	633.3	647	577	581.7	587	576	578.5	583	578	578.0	578
3925.0	626	636.0	651	583	586.5	591	575	577.2	581	578	578.0	578
3935.0	617	629.6	643	584	589.2	594	573	578.7	587	578	578.0	578
3945.0	617	633.2	647	580	584.9	591	575	578.7	583	578	578.0	578
3955.0	622	632.2	638	577	583.8	598	581	585.8	590	578	578.0	578
3965.0	624	635.4	647	581	587.3	593	586	590.2	595	578	578.0	578
3975.0	622	633.8	644	569	580.1	593	579	590.4	600	578	578.0	578
3985.0	616	632.9	649	583	590.3	598	575	577.8	581	578	578.0	578
3995.0	606	625.0	638	573	579.6	586	583	587.0	593	578	578.0	578
4005.0	620	632.0	643	581	586.8	595	583	587.4	593	578	578.0	578
4015.0	625	635.2	646	579	584.9	592	577	583.9	589	578	578.0	578
4025.0	612	630.2	643	575	583.8	590	574	579.0	586	578	578.0	578
4035.0	628	633.5	654	573	579.8	587	571	573.8	577	578	578.0	578
4045.0	630	641.4	652	577	583.7	588	570	579.9	587	578	578.0	578
4055.0	621	631.4	641	579	586.4	592	578	583.0	585	578	578.0	578
4065.0	626	633.1	650	589	591.1	595	577	582.6	590	578	578.0	578
4075.0	609	628.2	645	582	588.1	595	582	584.4	590	578	578.0	578
4085.0	624	640.9	649	589	591.9	595	582	586.3	590	578	578.0	578
4095.0	620	628.9	638	588	592.2	596	576	585.1	592	578	578.0	578
4105.0	622	635.3	649	581	583.6	587	578	584.4	590	578	578.0	578
4115.0	624	636.0	651	566	572.4	581	582	585.4	591	578	578.0	578
4125.0	613	632.0	648	567	572.4	581	584	587.8	592	578	578.0	578
4135.0	630	637.5	647	576	586.9	602	572	576.9	581	578	578.0	578
4145.0	610	627.5	635	581	586.2	594	572	576.6	580	578	578.0	578
4155.0	616	632.9	646	570	579.6	589	567	572.9	577	578	578.0	578
4165.0	621	628.6	637	575	582.5	586	574	580.1	586	578	578.0	578
4175.0	605	627.4	645	574	583.7	594	574	578.0	582	578	578.0	578
4185.0	603	628.8	653	581	587.3	597	576	580.0	585	578	578.0	578
4195.0	619	634.3	657	571	576.1	582	572	577.6	581	578	578.0	578
4205.0	616	627.1	637	575	580.2	585	582	591.7	601	578	578.0	578
4215.0	626	634.6	645	577	585.0	593	576	582.2	587	578	578.0	578
4225.0	619	632.6	650	580	589.0	594	573	580.3	589	578	578.0	578
4235.0	623	632.2	637	574	578.1	584	568	574.2	579	578	578.0	578
4245.0	613	629.0	643	578	582.5	586	579	585.9	594	578	578.0	578
4255.0	615	633.3	652	588	590.6	593	573	581.7	594	578	578.0	578
4265.0	617	634.1	654	588	591.3	596	583	593.1	604	578	578.0	578
4275.0	610	630.6	650	571	576.4	587	572	578.7	589	578	578.0	578
4285.0	624	635.6	643	570	573.4	577	570	578.5	584	578	578.0	578
4295.0	622	637.0	648	574	580.9	587	571	578.0	586	578	578.0	578
4305.0	612	627.2	638	579	583.9	587	583	589.7	599	578	578.0	578
4315.0	611	632.5	650	578	583.1	586	584	590.0	595	578	578.0	578
4325.0	617	632.1	650	573	577.7	585	575	581.7	587	578	578.0	578
4335.0	619	632.0	644	582	588.3	594	575	579.0	585	578	578.0	578
4345.0	621	635.1	646	587	592.7	603	582	586.2	593	578	578.0	578
4355.0	628	640.1	656	582	588.4	594	582	585.5	589	578	578.0	578
4365.0	617	631.6	648	584	587.2	593	575	582.0	588	578	578.0	578
4375.0	616	629.8	640	576	583.1	591	576	578.7	582	578	578.0	578
4385.0	626	635.8	651	580	586.4	595	576	580.4	584	578	578.0	578
4395.0	614	629.0	641	580	588.9	595	577	581.4	588	578	578.0	578
4405.0	625	634.3	649	577	586.5	599	573	579.7	587	578	578.0	578
4415.0	625	640.9	661	579	593.7	603	570	573.3	578	578	578.0	578
4425.0	618	634.8	646	572	580.2	590	578	580.8	587	578	578.0	578
4435.0	621	640.6	663	582	591.6	596	583	586.7	591	578	578.0	578
4445.0	626	638.1	653	569	577.0	585	570	579.9	587	578	578.0	578
4455.0	621	633.8	646	579	585.6	590	572	577.4	582	578	578.0	578
4465.0	617	636.9	656	570	575.5	586	572	576.9	584	578	578.0	578
4475.0	625	640.2	648	576	579.3	585	572	578.2	584	578	578.0	578
4485.0	631	646.7	653	573	581.0	585	565	576.8	585	578	578.0	578
4495.0	623	629.6	636	577	583.3	592	566	572.2	576	578	578.0	578
4505.0	622	634.6	645	575	583.1	592	580	584.7	589	578	578.0	578
4515.0	625	634.2	650	580	583.2	587	578	587.1	598	578	578.0	578
4525.0	617	628.3	645	588	594.9	601	574	584.0	598	578	578.0	578
4535.0	624	632.3	641	580	583.8	589	575	581.5	587	578	578.0	578
4545.0	623	633.2	643	570	578.9	585	575	580.4	584	578	578.0	578
4555.0	618	636.4	658	556	564.8	574	571	576.4	582	578	578.0	578
4565.0	618	629.5	642	572	584.2	596	575	578.8	584	578	578.0	578
4575.0	614	634.8	647	582	591.8	596	571	574.3	580	578	578.0	578
4585.0	627	635.9	646	593	595.5	599	568	575.7	585	578	578.0	578
4595.0	620	636.8	659	572	582.4	591	579	581.8	585	578	578.0	578
4605.0	627	637.4	652	573	581.0	587	577	582.7	588	578	578.0	578
4615.0	614	630.0	643	573	578.2	581	574	581.1	587	578	578.0	578
4625.0	615	633.0	653	579	587.7	593	578	584.6	592	578	578.0	578
4635.0	628	636.2	650	575	579.9	585	583	589.6	596	578	578.0	578
4645.0	623	630.5	652	576	581.0	588	580	583.6	588	578	578.0	578
4655.0	628	635.3	645	579	584.7	591	577	584.8	593	578	578.0	578
4665.0	618	629.2	646	582	588.2	594	581	585.2	595	578	578.0	578
4675.0	612	622.5	636	581	585.6	589	577	589.4	596	578	578.0	578
4685.0	618	630.8	643	577	582.7	588	578	581.6	586	578	578.0	578
4695.0	618	638.2	660	573	582.2	588	573	576.2	580	578	578.0	578
4705.0	623	635.7	653	569	576.6	581	568	573.3	579	578	578.0	578
4715.0	625	639.6	659	576	586.4	592	576	581.6	589	578	578.0	578
4725.0	613	625.4	632	578	582.7	587	580	586.5	592	578	578.0	578
4735.0	613	630.7	642	579	586.7	592	584	587.2	590	578	578.0	578
4745.0	619	631.4	653	567	571.5	575	575	581.5	586	578	578.0	578
4755.0	624	632.3	641	574	582.7	587	576	580.1	586	578	578.0	578
4765.0	610	632.5	649	579	584.2	589	570	577.2	585	578	578.0	578
4775.0	625	631.6	640	573	577.7	584	575	579.4	583	578	578.0	578
4785.0	624	633.6	653	563	568.7	574	576	583.3	587	578	578.0	578
4795.0	627	635.1	646	566	571.8	581	572	577.0	589	578	578.0	578
4805.0	629	636.7	647	579	588.9	596	568	577.7	594	578	578.0	578
4815.0	624	644.0	658	583	591.8	596	570	574.7	586	578	578.0	578
4825.0	621	635.2	645	569	578.1	585	584	587.4	590	578	578.0	578
4835.0	615	627.9	644	570	574.4	582	582	588.5	595	578	578.0	578
4845.0	624	641.5	664	586	591.4	594	588	592.3	595	578	578.0	578
4855.0	615	629.1	637	594	598.4	604	573	579.6	592	578	578.0	578
4865.0	618	630.9	640	588	595.8	603	577	580.7	586	578	578.0	578
4875.0	625	635.2	645	578	583.1	589	578	583.7	589	578	578.0	578
4885.0	619	629.6	639	575	577.8	583	575	582.9	591	578	578.0	578
4895.0	613	632.5	645	584	586.5	592	576	579.3	584	578	578.0	578
4905.0	623	634.9	643	579	585.4	592	576	583.3	589	578	578.0	578
4915.0	619	639.4	665	573	579.7	586	580	587.0	591	578	578.0	578
4925.0	623	630.5	646	571	577.1	582	581	586.8	591	578	578.0	578
4935.0	624	631.3	639	575	577.9	581	579	582.3	589	578	578.0	578
4945.0	619	633.9	645	575	586.2	593	576	580.5	584	578	578.0	578
4955.0	616	629.3	638	580	584.5	587	584	589.0	597	578	578.0	578
4965.0	614	632.2	642	577	583.7	589	580	587.4	593	578	578.0	578
4975.0	625	633.7	642	580	583.1	591	577	578.6	581	578	578.0	578
4985.0	625	640.6	661	574	579.1	585	575	577.4	581	578	578.0	578


==> AV10_W0_U_M4_D2_HB_S3_W2_10_R10_6_RP10_5_PB16384_HT128_ST1024_THROUGHPUT.dat <==
sample_avg input_min input_avg input_max output_min output_avg output_max 
3.6	502	1253.6	6704	0	0.0	0
13.5	350	396.2	470	0	0.0	0
23.5	350	357.2	378	0	0.0	0
33.5	374	396.6	426	0	0.0	0
43.5	392	423.6	460	0	0.0	0
53.5	354	370.8	398	0	0.0	0
63.5	348	365.2	378	0	0.0	0
73.5	382	395.0	408	0	0.0	0
83.5	374	391.0	410	0	0.0	0
93.5	350	362.2	378	0	0.0	0
103.5	354	361.8	372	0	0.0	0
113.5	368	377.0	386	0	0.0	0
123.5	350	368.6	380	0	0.0	0
133.5	348	354.4	364	0	0.0	0
143.5	344	349.4	356	0	0.0	0
153.5	352	359.0	362	0	0.0	0
163.5	352	357.2	362	0	0.0	0
173.5	344	346.8	352	0	0.0	0
183.5	336	338.2	342	0	0.0	0
193.5	338	343.2	348	0	0.0	0
203.5	344	349.8	356	0	0.0	0
213.5	342	345.2	350	0	0.0	0
223.5	344	346.2	350	0	0.0	0
233.5	346	350.4	354	0	0.0	0
243.5	350	355.6	366	0	0.0	0
253.5	348	352.4	356	0	0.0	0
263.5	350	354.0	358	0	0.0	0
273.5	348	355.8	364	0	0.0	0
283.5	350	354.2	360	0	0.0	0
293.5	350	356.8	362	0	0.0	0
303.5	354	359.4	364	0	0.0	0
313.5	358	362.2	364	0	0.0	0
323.5	352	358.6	364	0	0.0	0
333.5	346	354.8	360	0	0.0	0
343.5	346	353.4	358	0	0.0	0
353.5	354	359.6	364	0	0.0	0
363.5	350	356.8	364	0	0.0	0
373.5	346	350.4	358	0	0.0	0
383.5	344	350.6	356	0	0.0	0
393.5	350	352.6	356	0	0.0	0
403.5	350	353.8	358	0	0.0	0
413.5	340	346.4	356	0	0.0	0
423.5	344	349.2	356	0	0.0	0
433.5	346	351.4	358	0	0.0	0
443.5	350	355.2	362	0	0.0	0
453.5	348	354.2	362	0	0.0	0
463.5	350	353.2	358	0	0.0	0
473.5	350	355.4	358	0	0.0	0
483.5	350	355.0	360	0	0.0	0
493.5	346	353.2	362	0	0.0	0
503.5	348	353.8	356	0	0.0	0
513.5	354	357.6	364	0	0.0	0
523.5	360	363.0	366	0	0.0	0
533.5	358	363.4	370	0	0.0	0
543.5	350	354.8	360	0	0.0	0
553.5	348	353.8	360	0	0.0	0
563.5	352	356.2	360	0	0.0	0
573.5	350	356.0	360	0	0.0	0
583.5	348	353.2	358	0	0.0	0
593.5	344	348.8	354	0	0.0	0
603.5	342	346.2	348	0	0.0	0
613.5	344	350.6	356	0	0.0	0
623.5	354	355.5	358	0	0.0	0
633.5	356	359.8	362	0	0.0	0
643.5	348	354.2	360	0	0.0	0
653.5	342	348.8	354	0	0.0	0
663.5	348	351.8	356	0	0.0	0
673.5	348	354.4	362	0	0.0	0
683.5	354	359.6	366	0	0.0	0
693.5	352	355.2	360	0	0.0	0
703.5	354	356.8	362	0	0.0	0
713.5	352	357.2	360	0	0.0	0
723.5	348	354.6	358	0	0.0	0
733.5	353	357.9	362	0	0.0	0
743.5	352	358.4	364	0	0.0	0
753.5	350	355.8	360	0	0.0	0
763.5	348	351.8	358	0	0.0	0
773.5	348	352.8	356	0	0.0	0
783.5	344	353.2	358	0	0.0	0
793.5	346	352.6	358	0	0.0	0
803.5	348	353.2	358	0	0.0	0
813.5	348	354.0	356	0	0.0	0
823.5	352	356.0	360	0	0.0	0
833.5	352	357.4	360	0	0.0	0
843.5	346	354.6	360	0	0.0	0
853.5	348	349.6	352	0	0.0	0
863.5	344	350.0	354	0	0.0	0
873.5	348	351.0	354	0	0.0	0
883.5	352	358.6	364	0	0.0	0
893.5	350	354.8	360	0	0.0	0
903.5	350	354.6	360	0	0.0	0
913.5	348	352.2	356	0	0.0	0
923.5	348	354.8	358	0	0.0	0
933.5	352	357.2	360	0	0.0	0
943.5	354	360.2	366	0	0.0	0
953.5	354	359.2	370	0	0.0	0
963.5	346	355.8	362	0	0.0	0
973.5	348	350.4	356	0	0.0	0
983.5	350	351.3	355	0	0.0	0
993.5	346	350.6	358	0	0.0	0
1003.5	350	356.0	364	0	0.0	0
1013.5	352	356.8	366	0	0.0	0
1023.5	352	355.6	360	0	0.0	0
1033.5	348	351.8	354	0	0.0	0
1043.5	350	355.4	360	0	0.0	0
1053.5	346	351.0	360	0	0.0	0
1063.5	346	353.8	358	0	0.0	0
1073.5	348	352.2	356	0	0.0	0
1083.5	350	353.6	358	0	0.0	0
1093.5	352	357.0	360	0	0.0	0
1103.5	350	358.8	366	0	0.0	0
1113.5	350	358.2	364	0	0.0	0
1123.5	350	355.0	360	0	0.0	0
1133.5	346	351.6	360	0	0.0	0
1143.5	352	354.8	358	0	0.0	0
1153.5	350	355.8	362	0	0.0	0
1163.5	346	352.8	358	0	0.0	0
1173.5	346	352.2	358	0	0.0	0
1183.5	346	354.0	358	0	0.0	0
1193.5	350	354.6	362	0	0.0	0
1203.5	354	358.4	364	0	0.0	0
1213.5	352	357.2	362	0	0.0	0
1223.5	350	355.0	360	0	0.0	0
1233.5	348	355.0	358	0	0.0	0
1243.5	350	354.0	360	0	0.0	0
1253.5	350	356.6	364	0	0.0	0
1263.5	352	356.0	360	0	0.0	0
1273.5	350	356.2	362	0	0.0	0
1283.5	346	351.6	356	0	0.0	0
1293.5	348	351.0	356	0	0.0	0
1303.5	344	352.6	356	0	0.0	0
1313.5	346	352.2	356	0	0.0	0
1323.5	352	355.8	360	0	0.0	0
1333.5	354	357.2	362	0	0.0	0
1343.5	348	357.2	368	0	0.0	0
1353.5	348	355.6	360	0	0.0	0
1363.5	348	354.6	358	0	0.0	0
1373.5	350	354.4	360	0	0.0	0
1383.5	348	357.0	364	0	0.0	0
1393.5	354	356.2	358	0	0.0	0
1403.5	348	354.0	360	0	0.0	0
1413.5	348	353.6	360	0	0.0	0
1423.5	348	354.2	360	0	0.0	0
1433.5	354	358.0	364	0	0.0	0
1443.5	348	354.6	360	0	0.0	0
1453.5	350	353.2	358	0	0.0	0
1463.5	352	356.6	360	0	0.0	0
1473.5	350	355.6	362	0	0.0	0
1483.5	352	356.8	362	0	0.0	0
1493.5	348	354.6	360	0	0.0	0
1503.5	348	353.2	360	0	0.0	0
1513.5	350	353.6	360	0	0.0	0
1523.5	346	351.2	356	0	0.0	0
1533.5	350	356.0	362	0	0.0	0
1543.5	350	354.6	362	0	0.0	0
1553.5	352	359.6	364	0	0.0	0
1563.5	348	355.0	364	0	0.0	0
1573.5	352	356.2	360	0	0.0	0
1583.5	352	356.0	360	0	0.0	0
1593.5	350	354.0	358	0	0.0	0
1603.5	350	354.2	360	0	0.0	0
1613.5	350	354.0	358	0	0.0	0
1623.5	350	354.2	360	0	0.0	0
1633.5	350	354.6	360	0	0.0	0
1643.5	342	349.0	358	0	0.0	0
1653.5	348	351.8	358	0	0.0	0
1663.5	348	353.0	358	0	0.0	0
1673.5	350	353.4	356	0	0.0	0
1683.5	354	357.6	360	0	0.0	0
1693.5	348	355.0	360	0	0.0	0
1703.5	346	352.8	356	0	0.0	0
1713.5	348	353.4	358	0	0.0	0
1723.5	344	350.0	356	0	0.0	0
1733.5	344	351.8	360	0	0.0	0
1743.5	348	353.8	360	0	0.0	0
1753.5	350	355.4	360	0	0.0	0
1763.5	352	357.0	362	0	0.0	0
1773.5	350	357.6	364	0	0.0	0
1783.5	354	357.6	364	0	0.0	0
1793.5	350	353.2	360	0	0.0	0
1803.5	348	351.6	356	0	0.0	0
1813.5	348	351.2	354	0	0.0	0
1823.5	350	354.0	358	0	0.0	0
1833.5	352	358.2	368	0	0.0	0
1843.5	354	355.2	360	0	0.0	0
1853.5	342	352.8	358	0	0.0	0
1863.5	346	349.6	356	0	0.0	0
1873.5	350	356.0	362	0	0.0	0
1883.5	352	356.2	364	0	0.0	0
1893.5	352	356.4	360	0	0.0	0
1903.5	350	355.2	358	0	0.0	0
1913.5	346	351.6	358	0	0.0	0
1923.5	346	352.0	360	0	0.0	0
1933.5	348	355.2	362	0	0.0	0
1943.5	348	350.4	352	0	0.0	0
1953.5	348	352.2	356	0	0.0	0
1963.5	348	354.0	362	0	0.0	0
1973.5	350	357.4	362	0	0.0	0
1983.5	352	358.6	362	0	0.0	0
1993.5	350	352.2	356	0	0.0	0
2003.5	346	349.2	352	0	0.0	0
2013.5	344	352.4	358	0	0.0	0
2023.5	352	357.6	362	0	0.0	0
2033.5	352	355.2	360	0	0.0	0
2043.5	352	355.4	360	0	0.0	0
2053.5	346	349.2	356	0	0.0	0
2063.5	350	356.2	370	0	0.0	0
2073.5	352	358.4	364	0	0.0	0
2083.5	348	355.0	360	0	0.0	0
2093.5	348	353.8	360	0	0.0	0
2103.5	344	349.2	356	0	0.0	0
2113.5	348	354.8	360	0	0.0	0
2123.5	350	356.2	360	0	0.0	0
2133.5	350	353.4	358	0	0.0	0
2143.5	342	350.0	354	0	0.0	0
2153.5	342	348.0	352	0	0.0	0
2163.5	346	355.2	366	0	0.0	0
2173.5	350	353.6	356	0	0.0	0
2183.5	348	352.0	356	0	0.0	0
2193.5	350	354.8	364	0	0.0	0
2203.5	348	352.2	358	0	0.0	0
2213.5	350	354.8	360	0	0.0	0
2223.5	352	354.4	360	0	0.0	0
2233.5	352	355.6	360	0	0.0	0
2243.5	352	356.4	364	0	0.0	0
2253.5	354	357.8	362	0	0.0	0
2263.5	352	354.2	358	0	0.0	0
2273.5	354	357.2	362	0	0.0	0
2283.5	354	358.8	364	0	0.0	0
2293.5	356	357.8	360	0	0.0	0
2303.5	348	352.7	356	0	0.0	0
2313.5	346	352.2	358	0	0.0	0
2323.5	348	351.8	360	0	0.0	0
2333.5	354	357.8	364	0	0.0	0
2343.5	348	353.4	360	0	0.0	0
2353.5	346	351.3	356	0	0.0	0
2363.5	344	351.6	360	0	0.0	0
2373.5	350	354.2	358	0	0.0	0
2383.5	350	356.6	364	0	0.0	0
2393.5	352	354.8	360	0	0.0	0
2403.5	346	351.8	358	0	0.0	0
2413.5	350	354.2	362	0	0.0	0
2423.5	346	353.8	360	0	0.0	0
2433.5	352	356.2	360	0	0.0	0
2443.5	352	357.2	364	0	0.0	0
2453.5	354	357.2	362	0	0.0	0
2463.5	358	360.8	364	0	0.0	0
2473.5	346	354.8	364	0	0.0	0
2483.5	350	354.8	360	0	0.0	0
2493.5	350	354.0	360	0	0.0	0
2503.5	352	356.4	360	0	0.0	0
2513.5	354	357.8	364	0	0.0	0
2523.5	352	360.4	368	0	0.0	0
2533.5	354	356.4	362	0	0.0	0
2543.5	352	356.6	360	0	0.0	0
2553.5	354	358.0	364	0	0.0	0
2563.5	352	358.1	368	0	0.0	0
2573.5	352	359.2	364	0	0.0	0
2583.5	348	354.6	360	0	0.0	0
2593.5	350	354.2	362	0	0.0	0
2603.5	350	356.0	360	0	0.0	0
2613.5	350	357.6	364	0	0.0	0
2623.5	350	354.4	360	0	0.0	0
2633.5	350	354.8	364	0	0.0	0
2643.5	352	357.0	362	0	0.0	0
2653.5	352	355.0	358	0	0.0	0
2663.5	352	357.2	364	0	0.0	0
2673.5	352	353.8	358	0	0.0	0
2683.5	350	355.0	360	0	0.0	0
2693.5	350	355.2	362	0	0.0	0
2703.5	352	355.6	360	0	0.0	0
2713.5	348	353.4	358	0	0.0	0
2723.5	352	356.8	362	0	0.0	0
2733.5	350	356.0	362	0	0.0	0
2743.5	348	356.6	364	0	0.0	0
2753.5	354	356.8	358	0	0.0	0
2763.5	352	356.8	362	0	0.0	0
2773.5	348	354.8	360	0	0.0	0
2783.5	354	356.4	360	0	0.0	0
2793.5	350	353.2	358	0	0.0	0
2803.5	352	355.8	360	0	0.0	0
2813.5	354	357.2	362	0	0.0	0
2823.5	352	356.4	360	0	0.0	0
2833.5	350	356.0	364	0	0.0	0
2843.5	352	354.6	358	0	0.0	0
2853.5	348	351.8	358	0	0.0	0
2863.5	348	354.6	362	0	0.0	0
2873.5	354	357.4	360	0	0.0	0
2883.5	350	356.2	362	0	0.0	0
2893.5	350	354.0	358	0	0.0	0
2903.5	350	354.6	362	0	0.0	0
2913.5	350	354.0	360	0	0.0	0
2923.5	354	359.2	364	0	0.0	0
2933.5	348	354.6	362	0	0.0	0
2943.5	352	353.4	354	0	0.0	0
2953.5	348	350.8	354	0	0.0	0
2963.5	356	357.1	360	0	0.0	0
2973.5	352	357.2	364	0	0.0	0
2983.5	356	360.6	366	0	0.0	0
2993.5	344	353.2	362	0	0.0	0
3003.5	354	356.6	360	0	0.0	0
3013.5	346	351.4	356	0	0.0	0
3023.5	348	357.0	364	0	0.0	0
3033.5	346	351.8	356	0	0.0	0
3043.5	348	352.4	356	0	0.0	0
3053.5	352	357.6	366	0	0.0	0
3063.5	354	360.6	368	0	0.0	0
3073.5	352	356.8	362	0	0.0	0
3083.5	350	354.8	362	0	0.0	0
3093.5	352	357.8	362	0	0.0	0
3103.5	352	356.2	360	0	0.0	0
3113.5	344	355.4	362	0	0.0	0
3123.5	348	353.2	358	0	0.0	0
3133.5	350	355.2	362	0	0.0	0
3143.5	354	357.2	362	0	0.0	0
3153.5	352	356.8	362	0	0.0	0
3163.5	352	356.1	361	0	0.0	0
3173.5	344	351.4	356	0	0.0	0
3183.5	350	355.6	360	0	0.0	0
3193.5	348	353.6	358	0	0.0	0
3203.5	348	353.8	358	0	0.0	0
3213.5	352	355.4	360	0	0.0	0
3223.5	344	350.4	356	0	0.0	0
3233.5	354	357.4	362	0	0.0	0
3243.5	350	355.4	362	0	0.0	0
3253.5	356	359.0	366	0	0.0	0
3263.5	354	359.0	366	0	0.0	0
3273.5	348	354.6	360	0	0.0	0
3283.5	346	351.4	358	0	0.0	0
3293.5	352	356.4	362	0	0.0	0
3303.5	352	359.2	364	0	0.0	0
3313.5	352	360.0	368	0	0.0	0
3323.5	352	356.2	360	0	0.0	0
3333.5	346	354.0	362	0	0.0	0
3343.5	350	356.2	362	0	0.0	0
3353.5	354	357.4	362	0	0.0	0
3363.5	352	358.2	362	0	0.0	0
3373.5	352	359.0	362	0	0.0	0
3383.5	352	356.2	362	0	0.0	0
3393.5	354	357.0	360	0	0.0	0
3403.5	352	359.4	364	0	0.0	0
3413.5	350	354.6	358	0	0.0	0
3423.5	350	356.6	360	0	0.0	0
3433.5	346	351.0	360	0	0.0	0
3443.5	348	351.6	356	0	0.0	0
3453.5	352	355.2	360	0	0.0	0
3463.5	352	355.8	362	0	0.0	0
3473.5	346	355.6	362	0	0.0	0
3483.5	352	355.2	360	0	0.0	0
3493.5	354	357.6	360	0	0.0	0
3503.5	354	359.7	366	0	0.0	0
3513.5	354	356.6	360	0	0.0	0
3523.5	354	357.6	362	0	0.0	0
3533.5	348	353.4	356	0	0.0	0
3543.5	352	359.4	366	0	0.0	0
3553.5	346	354.2	358	0	0.0	0
3563.5	350	354.0	362	0	0.0	0
3573.5	352	354.6	358	0	0.0	0
3583.5	352	358.2	362	0	0.0	0
3593.5	358	362.8	366	0	0.0	0
3603.5	352	354.8	358	0	0.0	0
3613.5	348	353.2	360	0	0.0	0
3623.5	346	351.4	362	0	0.0	0
3633.5	354	356.8	364	0	0.0	0
3643.5	348	354.2	360	0	0.0	0
3653.5	346	352.6	360	0	0.0	0
3663.5	352	355.8	358	0	0.0	0
3673.5	350	357.4	362	0	0.0	0
3683.5	346	357.4	364	0	0.0	0
3693.5	348	353.2	358	0	0.0	0
3703.5	350	355.4	360	0	0.0	0
3713.5	346	353.2	360	0	0.0	0
3723.5	350	356.6	362	0	0.0	0
3733.5	346	351.6	360	0	0.0	0
3743.5	352	356.6	362	0	0.0	0
3753.5	350	355.6	364	0	0.0	0
3763.5	356	360.4	364	0	0.0	0
3773.5	354	358.6	364	0	0.0	0
3783.5	352	359.5	364	0	0.0	0
3793.5	354	356.0	360	0	0.0	0
3803.5	344	352.4	358	0	0.0	0
3813.5	348	352.0	358	0	0.0	0
3823.5	350	354.0	358	0	0.0	0
3833.5	356	359.2	364	0	0.0	0
3843.5	350	354.6	360	0	0.0	0
3853.5	348	357.2	362	0	0.0	0
3863.5	346	354.8	360	0	0.0	0
3873.5	348	353.6	358	0	0.0	0
3883.5	344	351.8	356	0	0.0	0
3893.5	350	354.0	358	0	0.0	0
3903.5	350	356.2	364	0	0.0	0
3913.5	354	358.2	366	0	0.0	0
3923.5	350	352.2	358	0	0.0	0
3933.5	344	350.6	356	0	0.0	0
3943.5	350	353.2	358	0	0.0	0
3953.5	350	356.2	360	0	0.0	0
3963.5	346	353.4	362	0	0.0	0
3973.5	350	356.2	364	0	0.0	0
3983.5	348	352.0	358	0	0.0	0
3993.5	348	355.6	360	0	0.0	0
4003.5	348	354.4	358	0	0.0	0
4013.5	352	356.6	360	0	0.0	0
4023.5	348	353.2	362	0	0.0	0
4033.5	348	356.0	362	0	0.0	0
4043.5	350	356.4	360	0	0.0	0
4053.5	346	353.5	358	0	0.0	0
4063.5	346	351.0	356	0	0.0	0
4073.5	346	351.2	356	0	0.0	0
4083.5	344	352.2	358	0	0.0	0
4093.5	348	350.4	354	0	0.0	0
4103.5	346	354.8	364	0	0.0	0
4113.5	356	359.9	365	0	0.0	0
4123.5	358	361.4	364	0	0.0	0
4133.5	350	355.6	362	0	0.0	0
4143.5	346	351.9	356	0	0.0	0
4153.5	348	354.8	362	0	0.0	0
4163.5	350	357.0	368	0	0.0	0
4173.5	348	356.0	360	0	0.0	0
4183.5	346	352.8	362	0	0.0	0
4193.5	350	358.0	366	0	0.0	0
4203.5	352	358.2	364	0	0.0	0
4213.5	352	354.4	358	0	0.0	0
4223.5	348	352.3	362	0	0.0	0
4233.5	350	357.8	364	0	0.0	0
4243.5	352	357.6	368	0	0.0	0
4253.5	346	352.0	360	0	0.0	0
4263.5	350	353.0	358	0	0.0	0
4273.5	350	357.4	368	0	0.0	0
4283.5	358	360.6	364	0	0.0	0
4293.5	354	357.6	362	0	0.0	0
4303.5	348	355.4	360	0	0.0	0
4313.5	350	355.4	358	0	0.0	0
4323.5	354	357.0	362	0	0.0	0
4333.5	346	354.8	362	0	0.0	0
4343.5	346	351.0	356	0	0.0	0
4353.5	346	351.1	356	0	0.0	0
4363.5	348	352.0	356	0	0.0	0
4373.5	352	355.6	364	0	0.0	0
4383.5	348	353.4	360	0	0.0	0
4393.5	346	350.4	358	0	0.0	0
4403.5	350	355.6	364	0	0.0	0
4413.5	338	347.0	352	0	0.0	0
4423.5	352	357.4	364	0	0.0	0
4433.5	350	351.8	356	0	0.0	0
4443.5	350	356.4	364	0	0.0	0
4453.5	354	357.2	364	0	0.0	0
4463.5	350	357.6	364	0	0.0	0
4473.5	354	358.0	364	0	0.0	0
4483.5	348	358.0	366	0	0.0	0
4493.5	352	356.0	362	0	0.0	0
4503.5	350	356.6	364	0	0.0	0
4513.5	348	355.0	360	0	0.0	0
4523.5	344	350.7	360	0	0.0	0
4533.5	346	353.2	362	0	0.0	0
4543.5	352	356.0	358	0	0.0	0
4553.5	358	363.6	372	0	0.0	0
4563.5	350	357.4	364	0	0.0	0
4573.5	346	350.2	354	0	0.0	0
4583.5	340	347.4	352	0	0.0	0
4593.5	346	352.2	360	0	0.0	0
4603.5	352	358.8	366	0	0.0	0
4613.5	354	358.8	362	0	0.0	0
4623.5	350	353.6	362	0	0.0	0
4633.5	354	357.2	360	0	0.0	0
4643.5	352	357.0	362	0	0.0	0
4653.5	348	353.2	358	0	0.0	0
4663.5	350	353.8	360	0	0.0	0
4673.5	346	353.3	362	0	0.0	0
4683.5	351	354.5	358	0	0.0	0
4693.5	348	353.2	360	0	0.0	0
4703.5	352	358.0	362	0	0.0	0
4713.5	348	354.4	366	0	0.0	0
4723.5	350	356.0	360	0	0.0	0
4733.5	348	353.2	358	0	0.0	0
4743.5	346	358.0	364	0	0.0	0
4753.5	350	358.8	366	0	0.0	0
4763.5	348	355.4	360	0	0.0	0
4773.5	352	356.2	360	0	0.0	0
4783.5	358	361.8	366	0	0.0	0
4793.5	354	361.4	366	0	0.0	0
4803.5	346	353.0	362	0	0.0	0
4813.5	344	352.2	358	0	0.0	0
4823.5	350	355.4	360	0	0.0	0
4833.5	356	360.2	364	0	0.0	0
4843.5	348	353.2	362	0	0.0	0
4853.5	344	348.0	352	0	0.0	0
4863.5	346	349.4	354	0	0.0	0
4873.5	348	353.2	362	0	0.0	0
4883.5	354	359.2	364	0	0.0	0
4893.5	350	354.2	360	0	0.0	0
4903.5	348	353.4	360	0	0.0	0
4913.5	350	357.2	360	0	0.0	0
4923.5	348	357.4	366	0	0.0	0
4933.5	354	358.0	362	0	0.0	0
4943.5	352	356.2	362	0	0.0	0
4953.5	348	353.8	360	0	0.0	0
4963.5	348	356.4	360	0	0.0	0
4973.5	348	355.0	360	0	0.0	0
4983.5	350	357.2	364	0	0.0	0


==> AV10_W0_U_M4_D2_HB_S3_W2_10_R10_6_RP10_5_PB16384_HT2048_ST1024_OVERFLOWBUF.dat <==
sample_avg s1_buf_min s1_buf_avg s1_buf_max s2_buf_min s2_buf_avg s2_buf_max s3_buf_min s3_buf_avg s3_buf_max s4_buf_min s4_buf_avg s4_buf_max s5_buf_min s5_buf_avg s5_buf_max s6_buf_min s6_buf_avg s6_buf_max s7_buf_min s7_buf_avg s7_buf_max s8_buf_min s8_buf_avg s8_buf_max 
5.0	30	46.1	59	0	0.3	2	0	0.0	0	0	0.0	0
15.0	33	50.1	62	0	0.0	0	0	0.0	0	0	0.0	0
25.0	37	48.1	58	0	0.2	1	0	0.2	1	0	0.0	0
35.0	45	52.8	62	0	0.2	1	0	0.0	0	0	0.5	1
45.0	32	49.5	64	0	0.1	1	0	0.1	1	0	0.0	0
55.0	41	51.4	78	0	0.0	0	0	0.1	1	0	0.0	0
65.0	38	50.5	61	0	0.3	1	0	0.2	1	0	0.0	0
75.0	43	51.7	58	0	0.1	1	0	0.1	1	0	0.0	0
85.0	38	48.8	61	0	0.0	0	0	0.0	0	0	0.0	0
95.0	34	47.3	60	0	0.3	2	0	0.0	0	0	0.0	0
105.0	33	45.1	58	0	0.0	0	0	0.1	1	0	0.0	0
115.0	28	45.3	60	0	0.3	1	0	0.0	0	0	0.0	0
125.0	36	49.6	68	0	0.0	0	0	0.0	0	0	0.0	0
135.0	28	46.3	66	0	0.1	1	0	0.1	1	0	0.0	0
145.0	36	46.1	57	0	0.1	1	0	0.2	1	0	0.0	0
155.0	44	50.5	63	0	0.0	0	0	0.0	0	0	0.0	0
165.0	34	47.1	64	0	0.2	1	0	0.1	1	0	0.0	0
175.0	41	47.8	60	0	0.1	1	0	0.2	1	0	0.0	0
185.0	31	46.0	70	0	0.1	1	0	0.1	1	0	0.0	0
195.0	40	51.8	66	0	0.1	1	0	0.3	2	0	0.0	0
205.0	37	46.3	60	0	0.1	1	0	0.0	0	0	0.0	0
215.0	29	45.1	57	0	0.1	1	0	0.0	0	0	0.0	0
225.0	31	45.1	60	0	0.0	0	0	0.1	1	0	0.0	0
235.0	36	46.7	61	0	0.0	0	0	0.0	0	0	0.0	0
245.0	40	44.5	54	0	0.1	1	0	0.3	1	0	0.0	0
255.0	41	48.4	59	0	0.0	0	0	0.1	1	0	0.0	0
265.0	40	48.1	60	0	0.1	1	0	0.0	0	0	0.0	0
275.0	29	47.1	68	0	0.2	1	0	0.2	1	0	0.0	0
285.0	39	49.5	64	0	0.0	0	0	0.2	1	0	0.0	0
295.0	33	45.1	62	0	0.0	0	0	0.1	1	0	0.0	0


==> AV10_W0_U_M4_D2_HB_S3_W2_10_R10_6_RP10_5_PB16384_HT2048_ST1024_THROUGHPUT.dat <==
sample_avg input_min input_avg input_max output_min output_avg output_max 
3.6	11714	10401.7	13334	0	0.0	0
13.5	13224	13252.0	13283	0	0.0	0
23.5	12599	13162.0	13303	0	0.0	0
33.5	12316	12997.9	13281	0	0.0	0
43.5	13058	13197.1	13275	0	0.0	0
53.5	12735	13193.9	13313	0	0.0	0
63.5	12579	13004.0	13248	0	0.0	0
73.5	12769	13193.0	13300	0	0.0	0
83.5	13203	13260.1	13286	0	0.0	0
93.5	13220	13254.6	13289	0	0.0	0
103.5	12198	13036.1	13268	0	0.0	0
113.5	12550	13192.8	13305	0	0.0	0
123.5	12828	13188.9	13293	0	0.0	0
133.5	12598	13191.9	13286	0	0.0	0
143.5	12790	13191.5	13292	0	0.0	0
153.5	13217	13263.5	13297	0	0.0	0
163.5	12616	13177.0	13323	0	0.0	0
173.5	12707	13131.8	13290	0	0.0	0
183.5	13214	13252.7	13282	0	0.0	0
193.5	12546	13115.1	13281	0	0.0	0
203.5	12587	13193.5	13286	0	0.0	0
213.5	12652	13200.7	13294	0	0.0	0
223.5	13226	13255.8	13295	0	0.0	0
233.5	13196	13260.4	13306	0	0.0	0
243.5	12690	13191.8	13298	0	0.0	0
253.5	13220	13256.5	13283	0	0.0	0
263.5	12650	13183.9	13282	0	0.0	0
273.5	12693	13112.6	13269	0	0.0	0
283.5	13230	13266.7	13310	0	0.0	0
293.5	12576	13191.4	13292	0	0.0	0


==> AV10_W0_U_M4_D2_HB_S3_W2_10_R10_6_RP10_5_PB16384_HT256_ST1024_OVERFLOWBUF.dat <==
sample_avg s1_buf_min s1_buf_avg s1_buf_max s2_buf_min s2_buf_avg s2_buf_max s3_buf_min s3_buf_avg s3_buf_max s4_buf_min s4_buf_avg s4_buf_max s5_buf_min s5_buf_avg s5_buf_max s6_buf_min s6_buf_avg s6_buf_max s7_buf_min s7_buf_avg s7_buf_max s8_buf_min s8_buf_avg s8_buf_max 
5.0	399	417.6	438	38	240.8	344	47	196.9	317	0	0.0	0
15.0	402	413.2	428	288	338.5	359	304	328.9	340	0	0.0	0
25.0	407	423.1	438	276	286.5	312	261	280.0	298	0	2.3	6
35.0	389	422.0	439	303	315.5	326	291	301.7	318	8	14.4	20
45.0	406	422.4	437	288	298.0	307	292	302.3	321	25	39.7	60
55.0	406	426.3	456	284	299.0	308	284	297.8	312	66	82.0	98
65.0	390	419.9	446	286	291.3	300	290	299.4	305	107	139.8	172
75.0	401	425.3	439	297	305.5	314	280	293.5	301	179	201.0	223
85.0	412	424.5	445	301	304.8	308	289	302.2	308	225	245.8	266
95.0	410	427.5	453	298	300.4	303	302	307.0	316	272	288.2	306
105.0	402	424.8	435	284	291.7	299	285	290.0	296	311	324.5	343
115.0	387	415.9	442	289	296.2	302	298	302.4	309	347	359.2	368
125.0	404	421.2	444	277	283.3	292	268	287.8	296	369	371.2	373
135.0	404	421.1	431	274	286.2	300	277	288.9	301	366	369.1	371
145.0	403	419.7	434	289	297.1	306	298	303.5	308	342	353.5	366
155.0	407	427.8	451	292	305.0	309	293	297.9	302	310	329.4	343
165.0	393	419.2	443	295	305.0	317	293	303.3	312	273	289.6	306
175.0	397	413.1	432	286	290.6	300	289	297.9	313	263	268.0	273
185.0	415	427.1	444	295	304.2	314	283	289.9	297	250	254.4	260
195.0	408	427.9	443	274	290.8	314	294	304.5	314	256	257.2	259
205.0	394	415.7	438	270	274.2	286	284	292.0	304	251	254.9	258
215.0	407	425.0	451	294	299.3	306	275	290.7	310	257	263.7	271
225.0	404	423.4	443	291	300.0	306	307	313.6	319	270	278.9	284
235.0	403	418.9	443	289	302.2	315	279	289.0	300	285	289.4	298
245.0	399	423.9	442	297	307.8	313	282	286.6	293	293	298.7	305
255.0	392	417.2	439	284	298.0	312	284	286.7	290	304	307.1	311
265.0	399	417.1	433	268	276.6	286	284	296.0	311	309	310.1	312
275.0	399	420.9	436	270	279.2	291	289	301.2	309	303	311.1	317
285.0	422	432.1	443	292	302.0	308	279	285.1	289	300	302.5	305
295.0	404	419.5	434	290	301.8	312	291	301.0	314	295	299.7	305
305.0	387	414.7	447	286	294.8	300	293	299.1	305	284	287.1	291
315.0	409	428.7	452	292	295.6	299	274	281.3	290	287	288.5	290
325.0	397	420.5	444	270	276.5	290	289	296.7	302	283	286.7	289
335.0	403	421.6	440	283	289.9	296	289	298.6	311	284	286.4	289
345.0	401	419.3	433	286	299.2	307	263	272.1	285	286	289.2	293
355.0	404	422.5	446	278	283.9	292	271	277.7	285	289	290.9	293
365.0	408	422.5	435	282	288.0	292	279	285.6	289	292	293.9	296
375.0	396	417.9	435	282	289.6	297	279	292.1	307	291	293.7	299
385.0	405	423.8	437	270	284.9	294	301	306.2	312	289	292.1	294
395.0	378	414.6	434	284	291.4	300	268	283.3	299	287	290.1	293
405.0	406	415.1	426	284	291.7	305	275	283.6	294	281	284.1	290
415.0	412	422.0	439	284	294.2	306	286	301.4	309	274	280.2	289
425.0	408	427.1	443	278	287.9	296	271	282.0	288	273	276.4	280
435.0	403	424.3	453	277	288.5	299	273	283.0	294	276	279.4	285
445.0	393	413.7	430	298	301.2	303	281	283.9	286	271	276.5	282
455.0	407	423.1	440	283	294.5	306	280	288.5	302	272	276.8	280
465.0	404	422.1	435	284	288.8	301	290	298.8	307	279	281.2	283
475.0	414	426.5	440	295	301.4	306	269	277.5	284	279	284.7	290
485.0	404	420.2	448	286	299.3	308	287	296.3	306	288	293.1	299
495.0	404	422.7	432	277	284.0	289	288	298.8	304	289	295.4	300
505.0	393	416.0	439	278	290.8	302	263	279.8	293	290	294.7	300
515.0	388	403.7	418	297	304.0	309	300	310.2	317	295	299.0	301
525.0	394	407.1	423	291	303.0	314	286	303.2	313	294	297.0	300
535.0	406	424.1	439	287	290.7	295	284	296.0	308	292	296.1	298
545.0	390	413.5	438	283	287.9	292	296	309.0	316	283	290.4	294
555.0	408	424.0	442	282	289.9	295	288	291.0	294	292	294.6	297
565.0	413	425.7	442	282	292.0	300	288	301.9	309	288	293.5	297
575.0	391	406.5	424	284	297.7	311	294	300.6	313	282	288.5	292
585.0	403	424.9	455	300	304.1	307	276	284.8	291	279	283.2	287
595.0	420	429.8	444	281	291.3	302	289	296.3	301	288	296.9	301
605.0	396	418.9	439	292	296.8	303	299	304.2	310	295	298.4	303
615.0	404	424.6	439	278	292.1	301	292	299.2	304	290	293.3	296
625.0	403	423.1	442	282	294.7	301	282	292.4	304	288	292.2	294
635.0	402	421.9	444	296	300.8	305	276	281.7	287	294	298.1	304
645.0	402	421.0	438	286	296.8	303	282	294.7	310	293	297.0	300
655.0	395	423.3	446	297	304.2	312	293	299.2	305	299	302.4	305
665.0	408	421.3	433	286	294.6	305	295	302.6	308	299	302.2	304
675.0	404	426.6	444	286	289.2	293	294	298.0	302	302	306.2	312
685.0	407	421.6	431	285	290.4	297	287	291.1	295	302	305.3	307
695.0	396	411.1	424	284	293.3	300	285	288.5	291	296	298.7	302
705.0	409	421.8	439	287	293.8	301	285	291.1	298	292	293.8	296
715.0	412	426.1	438	277	282.8	290	287	292.8	300	292	295.5	299
725.0	388	419.0	435	280	292.4	301	294	297.3	302	296	298.8	302
735.0	410	422.9	435	292	298.1	304	290	298.9	307	297	301.4	305
745.0	410	423.7	437	277	284.4	294	304	307.4	313	295	298.1	303
755.0	401	419.2	441	283	287.8	295	267	284.6	305	290	295.5	299
765.0	399	415.6	427	273	284.3	298	262	273.0	283	293	296.4	301
775.0	404	417.3	436	286	296.4	305	290	295.4	305	295	296.0	300
785.0	397	426.7	447	303	313.0	324	294	298.6	306	300	301.6	303
795.0	407	423.2	434	281	293.9	305	285	296.7	306	296	298.8	302
805.0	405	420.3	436	280	287.9	295	283	289.7	296	292	293.5	295
815.0	393	415.4	436	286	292.8	299	299	304.3	310	284	289.5	293
825.0	408	419.4	440	277	283.6	293	297	307.6	315	277	284.7	290
835.0	406	422.5	440	283	289.9	298	281	286.7	291	276	282.4	287
845.0	398	414.1	427	292	297.0	303	279	285.9	296	281	282.7	285
855.0	388	415.0	433	282	287.5	295	292	296.9	302	283	287.0	293
865.0	402	419.8	440	279	283.7	290	293	298.8	309	277	283.8	288
875.0	411	426.1	452	288	300.9	308	292	298.0	306	290	295.5	302
885.0	409	419.0	431	291	299.3	305	286	291.8	298	305	308.7	312
895.0	409	423.1	444	282	287.6	295	289	293.3	299	307	310.0	313
905.0	408	428.4	445	282	289.2	295	288	297.9	306	299	305.1	314
915.0	407	421.6	435	280	292.6	304	281	287.5	292	301	306.2	311
925.0	381	414.7	445	296	306.8	313	279	283.8	292	301	304.8	308
935.0	396	422.5	436	293	301.0	311	282	289.9	295	297	303.5	309
945.0	399	423.2	440	280	285.9	290	281	294.1	307	295	297.7	299
955.0	403	415.5	429	285	297.0	315	285	293.5	300	290	296.9	301
965.0	389	422.4	437	295	306.9	315	281	288.6	299	289	291.9	294
975.0	396	412.8	430	284	292.8	304	288	294.0	298	292	297.1	301
985.0	396	409.4	417	281	285.6	289	304	310.7	320	294	296.3	300
995.0	409	429.1	443	276	281.4	293	296	304.3	310	297	300.6	305
1005.0	394	413.7	435	286	293.7	303	286	292.2	298	286	293.2	298
1015.0	401	415.1	450	288	295.3	301	288	292.6	298	299	302.5	306
1025.0	396	415.7	439	277	285.2	296	277	288.4	298	297	302.5	307
1035.0	407	416.8	429	273	286.9	299	284	290.6	297	296	300.7	305
1045.0	391	412.6	426	301	305.9	311	280	288.3	302	298	300.2	303
1055.0	397	425.7	450	272	282.4	297	287	296.5	304	288	294.6	297
1065.0	397	415.4	431	275	292.7	306	301	308.2	316	282	285.4	287
1075.0	405	424.8	443	298	304.2	311	298	304.7	310	286	290.6	295
1085.0	410	425.7	447	279	286.7	300	291	294.9	303	293	298.9	305
1095.0	405	427.4	463	286	295.7	308	293	302.3	311	281	289.7	296
1105.0	409	427.8	444	294	304.0	315	279	292.7	306	281	286.2	292
1115.0	403	419.5	430	288	290.4	295	273	281.6	287	289	291.1	295
1125.0	382	401.8	411	273	287.7	297	291	300.1	308	289	294.9	298
1135.0	409	427.6	444	274	279.9	286	269	279.6	289	290	294.3	299
1145.0	406	420.1	431	281	302.6	315	268	276.4	296	284	286.7	289
1155.0	419	430.6	441	293	302.5	318	294	298.9	306	289	290.6	294
1165.0	403	422.4	443	291	296.3	304	270	282.2	288	284	288.0	290
1175.0	397	416.8	430	290	294.7	301	262	285.8	308	284	288.7	299
1185.0	388	414.9	435	291	296.7	306	290	299.5	308	297	299.3	304
1195.0	391	422.9	457	284	298.1	308	282	289.6	305	297	299.3	304
1205.0	388	417.3	461	272	278.5	284	280	290.4	295	297	299.4	303
1215.0	403	418.2	433	288	299.0	309	289	300.9	314	294	297.8	302
1225.0	401	418.6	434	296	302.7	308	291	301.5	317	296	298.4	302
1235.0	399	410.0	422	294	304.1	311	279	286.5	293	299	304.3	309
1245.0	410	429.3	444	293	309.0	322	284	297.7	308	297	301.6	304
1255.0	399	419.0	434	274	281.3	291	277	284.1	295	301	304.6	309
1265.0	416	437.1	454	279	296.6	308	280	287.6	297	301	303.7	307
1275.0	403	424.8	437	305	313.5	322	289	301.9	310	297	300.2	303
1285.0	397	415.5	438	283	297.1	306	286	292.9	300	293	296.8	299
1295.0	392	404.1	426	298	302.9	308	294	300.9	309	289	292.7	295
1305.0	391	409.7	432	291	304.4	317	281	295.3	313	293	293.0	293
1315.0	409	423.6	437	288	297.7	307	277	283.6	292	293	293.0	293
1325.0	391	415.0	427	273	289.3	308	271	288.3	301	293	293.0	293
1335.0	388	415.3	440	280	285.1	292	294	301.3	305	293	293.0	293
1345.0	390	422.7	446	271	279.6	293	277	284.6	297	293	293.0	293
1355.0	391	410.7	435	280	286.3	294	270	282.9	294	293	293.0	293
1365.0	418	426.3	441	275	288.6	299	300	303.4	312	293	293.0	293
1375.0	388	415.1	430	288	296.0	305	283	292.1	301	293	293.0	293
1385.0	396	419.5	448	292	297.1	300	282	285.0	291	293	293.0	293
1395.0	410	426.4	444	281	288.1	297	279	285.8	292	293	293.0	293
1405.0	395	421.7	456	280	285.9	290	279	285.3	290	293	293.0	293
1415.0	401	424.7	445	293	299.8	306	283	289.3	296	293	293.0	293
1425.0	399	428.6	449	285	295.6	305	285	296.9	302	293	293.0	293
1435.0	395	417.6	435	281	290.4	296	287	292.2	298	293	293.0	293
1445.0	389	410.3	432	284	289.7	295	281	287.8	293	293	293.0	293
1455.0	405	423.7	441	283	290.8	298	286	292.3	300	293	293.0	293
1465.0	403	423.0	442	288	294.6	301	292	299.5	310	293	293.0	293
1475.0	398	418.1	437	301	312.3	321	297	303.8	309	293	293.0	293
1485.0	406	424.9	440	299	310.5	320	281	287.0	294	293	293.0	293
1495.0	409	419.7	448	279	283.2	291	287	293.6	298	293	293.0	293
1505.0	396	412.8	428	277	289.6	303	291	299.2	304	293	293.0	293
1515.0	413	427.2	437	303	309.2	316	279	285.2	294	293	293.0	293
1525.0	408	422.2	433	301	306.6	316	277	282.7	296	293	293.0	293
1535.0	389	413.0	433	291	295.0	303	295	302.1	309	293	293.0	293
1545.0	418	429.2	445	271	284.7	300	283	295.7	315	293	293.0	293
1555.0	387	410.4	436	293	303.2	317	279	285.4	290	293	293.0	293
1565.0	395	419.5	439	290	302.0	316	286	294.0	300	293	293.0	293
1575.0	411	425.1	446	274	279.0	284	282	287.0	291	293	293.0	293
1585.0	406	418.2	439	279	291.4	303	281	288.5	295	293	293.0	293
1595.0	399	412.9	432	293	298.9	305	286	293.2	297	293	293.0	293
1605.0	400	426.1	443	287	297.3	306	278	287.3	298	293	293.0	293
1615.0	405	418.7	442	291	302.9	311	282	291.4	298	293	293.0	293
1625.0	396	425.5	451	293	304.5	312	298	305.3	315	293	293.0	293
1635.0	390	428.9	462	277	282.2	288	298	301.0	310	293	293.0	293
1645.0	386	409.9	430	280	290.0	305	281	286.8	296	293	293.0	293
1655.0	399	416.4	441	290	298.1	303	293	298.4	305	293	293.0	293
1665.0	394	408.7	421	287	297.7	304	285	298.3	313	293	293.0	293
1675.0	408	419.1	440	281	289.2	298	286	290.5	292	293	293.0	293
1685.0	402	413.0	429	278	287.8	293	286	294.8	304	293	293.0	293
1695.0	389	420.9	445	284	290.2	298	271	279.0	287	293	293.0	293
1705.0	398	421.7	436	283	289.9	296	277	295.8	311	293	293.0	293
1715.0	406	420.0	433	284	287.5	291	306	313.9	318	293	293.0	293
1725.0	406	424.9	446	277	284.7	292	300	305.1	311	293	293.0	293
1735.0	406	432.4	448	281	284.6	287	291	300.4	309	293	293.0	293
1745.0	397	416.6	442	283	288.5	298	295	300.3	305	293	293.0	293
1755.0	390	415.6	438	292	295.2	304	281	290.1	302	293	293.0	293
1765.0	402	423.3	440	299	306.2	314	284	294.5	306	293	293.0	293
1775.0	381	415.7	436	293	304.5	312	305	312.1	317	293	293.0	293
1785.0	396	421.1	443	281	295.0	303	275	288.1	300	293	293.0	293
1795.0	416	428.1	443	293	301.0	316	281	289.1	301	293	293.0	293
1805.0	404	419.5	448	281	293.7	308	286	291.6	297	293	293.0	293
1815.0	406	419.8	440	277	288.7	297	279	287.5	295	293	293.0	293
1825.0	378	402.5	422	293	302.3	309	290	299.0	307	293	293.0	293
1835.0	398	409.3	421	269	279.8	297	276	282.4	290	293	293.0	293
1845.0	395	415.2	434	266	280.8	294	278	291.2	306	293	293.0	293
1855.0	404	424.7	435	287	294.9	306	286	300.1	308	293	293.0	293
1865.0	410	422.0	436	285	293.5	302	286	293.0	300	293	293.0	293
1875.0	385	409.2	433	298	300.8	305	286	296.4	306	293	293.0	293
1885.0	398	417.9	431	280	288.7	296	280	291.5	303	293	293.0	293
1895.0	382	410.8	428	289	292.7	295	288	295.9	304	293	293.0	293
1905.0	397	422.7	447	268	275.2	287	286	294.0	302	293	293.0	293
1915.0	403	424.3	454	279	287.7	301	286	295.4	300	293	293.0	293
1925.0	399	422.8	446	304	312.0	320	280	291.1	301	293	293.0	293
1935.0	399	417.8	442	288	298.0	305	301	307.6	311	293	293.0	293
1945.0	402	426.5	452	278	283.4	289	279	293.6	308	293	293.0	293
1955.0	405	418.8	433	288	292.9	300	273	279.2	291	293	293.0	293
1965.0	408	429.2	440	288	294.9	305	293	297.1	303	293	293.0	293
1975.0	408	418.1	435	281	293.0	303	282	290.8	300	293	293.0	293
1985.0	395	412.9	436	282	293.3	302	283	287.1	290	293	293.0	293
1995.0	409	423.7	433	281	287.8	296	281	290.2	295	293	293.0	293
2005.0	401	423.6	437	288	293.5	298	281	287.6	297	293	293.0	293
2015.0	406	424.9	440	283	287.3	293	290	293.6	296	293	293.0	293
2025.0	408	426.5	441	290	297.5	307	279	286.8	296	293	293.0	293
2035.0	392	420.5	450	280	298.1	314	285	292.9	302	293	293.0	293
2045.0	407	422.2	444	277	283.7	289	286	296.1	308	293	293.0	293
2055.0	391	411.7	429	271	286.9	293	273	280.4	286	293	293.0	293
2065.0	383	411.9	443	278	287.4	294	277	288.6	296	293	293.0	293
2075.0	400	421.1	437	281	287.7	295	282	290.3	295	293	293.0	293
2085.0	400	417.5	441	281	290.2	301	281	285.6	290	293	293.0	293
2095.0	399	420.4	446	270	281.3	291	287	297.1	307	293	293.0	293
2105.0	403	416.9	440	289	297.5	310	287	294.8	301	293	293.0	293
2115.0	395	418.5	442	285	293.1	307	279	286.7	296	293	293.0	293
2125.0	409	422.5	440	282	287.7	296	301	306.6	312	293	293.0	293
2135.0	412	423.9	437	284	293.3	300	290	297.9	305	293	293.0	293
2145.0	385	414.8	435	284	290.1	295	288	294.4	305	293	293.0	293
2155.0	412	425.6	437	288	298.1	305	287	301.1	313	293	293.0	293
2165.0	411	421.8	436	283	291.8	301	289	293.5	299	293	293.0	293
2175.0	394	414.0	431	288	294.8	304	297	308.2	319	293	293.0	293
2185.0	400	419.5	431	292	302.9	311	292	297.9	306	293	293.0	293
2195.0	411	417.2	430	292	297.1	305	287	296.3	308	293	293.0	293
2205.0	404	421.4	438	285	290.4	294	281	289.0	294	293	293.0	293
2215.0	414	428.6	443	270	280.0	288	282	288.1	297	293	293.0	293
2225.0	407	420.6	435	285	299.1	315	285	292.9	296	293	293.0	293
2235.0	403	420.5	439	300	312.4	320	286	292.9	302	293	293.0	293
2245.0	392	420.1	446	281	289.8	296	305	310.1	318	293	293.0	293
2255.0	393	416.2	439	291	295.9	304	298	304.7	309	293	293.0	293
2265.0	399	425.3	450	279	289.7	300	288	292.3	297	293	293.0	293
2275.0	377	422.2	449	280	289.0	299	295	305.7	313	293	293.0	293
2285.0	394	420.3	446	283	294.3	303	295	302.3	310	293	293.0	293
2295.0	400	423.8	439	279	290.9	301	286	293.0	303	293	293.0	293
2305.0	410	418.5	444	305	312.1	317	292	296.2	301	293	293.0	293
2315.0	409	427.1	443	283	293.5	298	288	292.5	298	293	293.0	293
2325.0	401	416.1	430	285	291.9	298	291	299.3	306	293	293.0	293
2335.0	402	420.3	438	297	303.8	312	288	301.1	307	293	293.0	293
2345.0	409	424.2	449	296	300.9	308	292	296.2	301	293	293.0	293
2355.0	397	423.1	445	284	287.4	293	293	298.9	306	293	293.0	293
2365.0	399	411.7	425	282	290.9	305	288	296.7	305	293	293.0	293
2375.0	396	412.6	429	288	294.5	300	282	288.8	297	293	293.0	293
2385.0	396	425.6	443	281	288.6	297	280	291.3	299	293	293.0	293
2395.0	396	423.8	448	281	291.9	301	279	288.2	299	293	293.0	293
2405.0	388	409.2	421	299	302.4	309	302	304.6	308	293	293.0	293
2415.0	405	423.8	435	286	294.0	303	276	295.7	309	293	293.0	293
2425.0	391	419.9	447	290	297.5	305	275	284.5	295	293	293.0	293
2435.0	398	412.5	443	285	296.1	305	293	300.9	311	293	293.0	293
2445.0	397	410.6	425	292	295.5	301	286	294.8	303	293	293.0	293
2455.0	402	420.8	434	282	289.8	297	272	278.0	286	293	293.0	293
2465.0	400	417.6	445	283	292.3	299	267	276.9	286	293	293.0	293
2475.0	417	426.2	445	276	286.4	303	285	291.3	297	293	293.0	293
2485.0	401	423.6	448	275	283.1	293	287	292.7	297	293	293.0	293
2495.0	394	419.0	438	301	310.5	319	294	305.0	314	293	293.0	293
2505.0	402	419.8	445	276	291.4	307	291	301.7	313	293	293.0	293
2515.0	404	425.3	453	272	282.2	291	287	290.4	294	293	293.0	293
2525.0	396	417.3	440	287	296.8	302	284	295.3	301	293	293.0	293
2535.0	402	414.8	431	285	292.7	301	274	278.3	285	293	293.0	293
2545.0	414	429.3	447	283	290.5	301	281	298.1	312	293	293.0	293
2555.0	411	420.5	430	286	292.3	301	283	297.7	308	293	293.0	293
2565.0	389	415.7	440	273	286.6	296	280	287.0	298	293	293.0	293
2575.0	399	430.0	450	288	294.1	300	285	293.5	299	293	293.0	293
2585.0	397	425.3	457	294	300.6	304	276	281.4	286	293	293.0	293
2595.0	404	416.6	435	296	303.1	309	273	284.0	296	293	293.0	293
2605.0	402	415.8	424	272	284.3	296	289	294.3	299	293	293.0	293
2615.0	421	431.4	447	276	287.1	300	291	297.1	303	293	293.0	293
2625.0	414	426.4	445	292	298.3	306	298	303.4	308	293	293.0	293
2635.0	392	420.4	442	280	289.8	296	285	289.7	297	293	293.0	293
2645.0	389	417.5	447	287	294.4	300	286	296.8	309	293	293.0	293
2655.0	418	424.5	435	296	307.8	313	281	291.3	302	293	293.0	293
2665.0	409	415.3	428	298	305.8	310	278	282.6	287	293	293.0	293
2675.0	397	414.8	432	292	296.1	302	280	285.9	292	293	293.0	293
2685.0	415	426.6	444	294	299.9	308	283	288.9	296	293	293.0	293
2695.0	395	420.5	435	290	299.0	310	285	293.2	300	293	293.0	293
2705.0	412	427.8	445	278	286.7	293	287	289.5	295	293	293.0	293
2715.0	411	423.2	438	291	301.3	319	291	295.8	305	293	293.0	293
2725.0	409	422.1	442	301	309.6	323	282	293.2	302	293	293.0	293
2735.0	402	414.4	448	287	294.4	300	279	284.2	290	293	293.0	293
2745.0	396	422.1	442	287	299.1	313	285	294.1	304	293	293.0	293
2755.0	400	412.0	433	306	314.5	324	292	297.6	303	293	293.0	293
2765.0	401	410.7	414	272	282.5	306	292	300.5	307	293	293.0	293
2775.0	394	419.4	442	264	285.4	305	277	286.1	294	293	293.0	293
2785.0	409	421.7	452	298	299.7	303	275	282.5	290	293	293.0	293
2795.0	384	414.4	436	281	295.0	305	279	288.8	297	293	293.0	293
2805.0	410	427.3	440	292	302.5	311	292	304.9	313	293	293.0	293
2815.0	397	415.1	435	288	295.4	305	287	291.3	304	293	293.0	293
2825.0	384	412.2	437	283	290.6	296	286	290.2	301	293	293.0	293
2835.0	399	425.0	442	278	281.0	286	284	288.5	297	293	293.0	293
2845.0	388	414.3	435	271	277.5	281	293	298.0	303	293	293.0	293
2855.0	397	421.1	435	275	281.6	286	292	298.8	307	293	293.0	293
2865.0	407	425.8	444	284	289.5	294	285	288.4	292	293	293.0	293
2875.0	404	426.8	443	276	282.5	291	282	296.8	312	293	293.0	293
2885.0	395	417.3	436	286	294.8	303	300	307.4	314	293	293.0	293
2895.0	402	418.7	435	294	300.6	311	272	287.1	304	293	293.0	293
2905.0	406	422.4	443	284	293.9	300	291	303.9	311	293	293.0	293
2915.0	410	425.2	455	276	283.9	290	293	308.2	324	293	293.0	293
2925.0	405	424.4	456	277	285.6	302	282	288.4	295	293	293.0	293
2935.0	412	423.9	438	295	304.0	316	286	294.0	300	293	293.0	293
2945.0	392	413.7	428	274	284.4	297	284	292.4	301	293	293.0	293
2955.0	392	424.0	439	278	295.8	307	290	293.2	299	293	293.0	293
2965.0	399	420.8	442	289	296.3	302	284	290.0	296	293	293.0	293
2975.0	422	427.0	433	281	287.3	290	292	303.4	316	293	293.0	293
2985.0	398	414.8	430	288	295.1	302	306	313.0	319	293	293.0	293
2995.0	401	412.8	432	287	291.5	296	287	293.9	305	293	293.0	293
3005.0	393	415.5	440	285	288.9	292	282	290.6	301	293	293.0	293
3015.0	405	425.6	456	273	283.6	292	288	295.2	302	293	293.0	293
3025.0	402	430.1	447	285	292.2	297	286	293.5	300	293	293.0	293
3035.0	394	419.9	440	297	302.4	310	288	295.0	300	293	293.0	293
3045.0	412	417.9	428	290	299.2	308	278	283.9	297	293	293.0	293
3055.0	396	412.4	433	273	282.2	287	278	289.0	296	293	293.0	293
3065.0	393	414.1	433	271	285.7	295	289	299.1	304	293	293.0	293
3075.0	394	419.9	445	283	287.3	294	276	283.2	291	293	293.0	293
3085.0	409	427.8	444	288	296.0	304	276	284.1	292	293	293.0	293
3095.0	414	423.0	436	292	296.5	304	288	294.0	302	293	293.0	293
3105.0	385	416.3	434	280	284.9	288	281	286.4	293	293	293.0	293
3115.0	405	423.8	448	280	286.7	293	287	292.5	299	293	293.0	293
3125.0	395	416.5	450	286	293.9	305	284	293.3	303	293	293.0	293
3135.0	395	423.6	450	290	300.3	312	293	297.4	301	293	293.0	293
3145.0	409	425.9	450	273	289.1	307	268	279.9	294	293	293.0	293
3155.0	404	418.6	444	273	283.4	291	265	278.5	288	293	293.0	293
3165.0	392	424.8	449	296	301.1	310	285	291.3	299	293	293.0	293
3175.0	400	418.8	432	281	292.5	306	290	295.0	299	293	293.0	293
3185.0	403	421.9	437	284	287.0	291	291	296.9	302	293	293.0	293
3195.0	389	417.6	435	278	286.5	299	276	287.8	295	293	293.0	293
3205.0	400	423.6	445	279	287.8	296	280	288.3	295	293	293.0	293
3215.0	404	421.3	436	263	274.9	286	278	291.5	299	293	293.0	293
3225.0	392	413.7	431	282	293.4	299	303	308.0	312	293	293.0	293
3235.0	404	419.6	436	284	298.8	312	285	303.2	316	293	293.0	293
3245.0	394	409.7	428	279	281.9	285	288	300.3	308	293	293.0	293
3255.0	409	421.8	439	282	291.0	297	273	290.9	303	293	293.0	293
3265.0	392	419.2	434	291	297.5	303	270	285.7	296	293	293.0	293
3275.0	390	413.3	427	295	298.4	303	292	303.0	311	293	293.0	293
3285.0	413	426.2	451	287	295.2	304	289	294.3	301	293	293.0	293
3295.0	398	410.2	425	277	287.2	301	291	296.1	301	293	293.0	293
3305.0	405	422.2	452	274	283.7	291	291	294.7	299	293	293.0	293
3315.0	413	429.2	455	289	300.4	308	286	295.2	302	293	293.0	293
3325.0	398	415.2	435	293	296.2	298	279	286.4	297	293	293.0	293
3335.0	394	415.4	435	292	297.3	306	281	294.5	301	293	293.0	293
3345.0	406	426.2	443	294	296.4	303	278	287.3	293	293	293.0	293
3355.0	392	415.2	436	286	292.0	300	274	281.3	296	293	293.0	293
3365.0	402	417.5	433	286	294.7	299	278	290.4	301	293	293.0	293
3375.0	409	423.0	460	283	295.8	303	289	297.7	306	293	293.0	293
3385.0	409	429.0	451	266	277.1	293	291	303.2	312	293	293.0	293
3395.0	403	418.9	447	269	278.6	288	283	296.1	302	293	293.0	293
3405.0	405	413.8	423	279	296.7	307	279	284.5	289	293	293.0	293
3415.0	399	415.1	431	291	295.5	301	289	300.3	319	293	293.0	293
3425.0	397	418.4	433	284	293.5	304	292	312.8	325	293	293.0	293
3435.0	387	409.5	434	299	305.4	313	274	280.2	291	293	293.0	293
3445.0	412	423.1	439	291	298.5	306	273	288.7	301	293	293.0	293
3455.0	406	420.7	437	279	287.7	296	276	286.9	296	293	293.0	293
3465.0	400	418.0	431	298	305.9	316	273	282.8	298	293	293.0	293
3475.0	400	417.8	433	285	304.7	315	294	301.2	308	293	293.0	293
3485.0	410	423.9	446	280	284.4	292	280	293.6	307	293	293.0	293
3495.0	410	430.1	448	286	301.4	311	294	299.4	303	293	293.0	293
3505.0	395	416.8	430	285	295.7	303	276	296.6	307	293	293.0	293
3515.0	405	421.2	438	289	290.6	296	272	276.6	283	293	293.0	293
3525.0	396	432.7	470	293	299.9	310	280	284.2	293	293	293.0	293
3535.0	413	426.2	447	295	299.2	304	288	291.4	294	293	293.0	293
3545.0	405	425.1	455	297	303.8	314	288	291.7	299	293	293.0	293
3555.0	401	413.4	429	293	298.8	306	283	296.6	307	293	293.0	293
3565.0	399	417.8	433	279	287.0	301	287	290.7	294	293	293.0	293
3575.0	410	423.9	440	287	295.7	303	276	282.1	287	293	293.0	293
3585.0	408	426.7	442	298	304.6	308	284	289.6	294	293	293.0	293
3595.0	399	423.0	450	283	291.0	305	286	299.7	308	293	293.0	293
3605.0	384	416.7	430	284	290.5	297	293	300.4	309	293	293.0	293
3615.0	393	419.3	448	281	293.9	303	275	282.3	293	293	293.0	293
3625.0	392	423.6	440	272	281.7	288	284	293.2	301	293	293.0	293
3635.0	402	421.2	443	280	289.7	300	271	283.0	294	293	293.0	293
3645.0	408	426.2	446	293	300.0	310	273	287.6	303	293	293.0	293
3655.0	411	418.5	447	284	290.3	296	286	299.9	307	293	293.0	293
3665.0	393	408.4	425	285	290.2	300	280	286.3	292	293	293.0	293
3675.0	389	418.2	439	287	294.9	302	287	295.3	302	293	293.0	293
3685.0	399	426.3	448	294	301.5	310	292	298.0	302	293	293.0	293
3695.0	399	410.8	423	282	291.2	299	287	292.6	300	293	293.0	293
3705.0	408	423.0	434	278	285.0	291	276	287.1	295	293	293.0	293
3715.0	407	417.9	436	275	279.7	294	287	290.5	296	293	293.0	293
3725.0	394	412.1	441	291	298.4	307	298	302.8	309	293	293.0	293
3735.0	403	422.2	452	288	294.7	302	287	294.2	301	293	293.0	293
3745.0	411	420.2	438	294	304.3	316	293	298.8	303	293	293.0	293
3755.0	405	417.2	438	297	308.4	318	301	306.1	312	293	293.0	293
3765.0	402	415.2	432	285	290.3	295	295	297.9	301	293	293.0	293
3775.0	413	429.5	441	283	290.7	301	290	294.3	299	293	293.0	293
3785.0	394	418.3	432	280	289.0	300	281	285.1	289	293	293.0	293
3795.0	399	414.5	436	279	285.5	290	285	292.4	301	293	293.0	293
3805.0	398	419.5	429	280	284.5	293	297	304.9	318	293	293.0	293
3815.0	407	421.1	439	274	281.6	290	305	309.6	319	293	293.0	293
3825.0	400	414.3	437	278	285.1	297	284	295.3	311	293	293.0	293
3835.0	414	424.9	438	278	285.4	292	276	288.1	302	293	293.0	293
3845.0	413	429.6	442	278	288.1	301	278	295.5	311	293	293.0	293
3855.0	390	421.4	440	298	301.0	303	300	308.3	317	293	293.0	293
3865.0	394	419.1	440	290	294.3	299	274	287.2	302	293	293.0	293
3875.0	412	429.0	449	286	293.3	302	276	281.4	288	293	293.0	293
3885.0	407	425.2	447	283	290.8	300	284	290.1	297	293	293.0	293
3895.0	402	428.2	447	298	305.3	310	280	289.3	300	293	293.0	293
3905.0	395	417.4	437	295	304.9	315	281	286.0	290	293	293.0	293
3915.0	386	413.7	437	289	294.9	299	286	305.7	314	293	293.0	293
3925.0	389	412.0	436	280	287.2	292	300	308.5	317	293	293.0	293
3935.0	421	429.7	446	282	287.1	301	299	307.3	319	293	293.0	293
3945.0	402	420.8	434	297	305.1	313	287	297.6	317	293	293.0	293
3955.0	416	430.7	447	288	298.4	309	266	282.0	293	293	293.0	293
3965.0	405	425.4	449	272	278.6	285	277	281.4	292	293	293.0	293
3975.0	396	419.6	440	276	286.7	297	285	295.4	309	293	293.0	293
3985.0	398	420.9	452	281	290.2	300	288	295.3	303	293	293.0	293
3995.0	392	418.8	438	272	283.5	302	290	297.6	303	293	293.0	293
4005.0	404	419.3	437	293	299.2	305	274	284.1	296	293	293.0	293
4015.0	407	418.7	428	302	309.6	317	272	284.0	293	293	293.0	293
4025.0	408	427.9	454	297	302.5	313	289	296.2	303	293	293.0	293
4035.0	398	417.4	440	291	298.5	304	282	287.0	294	293	293.0	293
4045.0	386	414.6	433	281	290.0	298	284	291.5	299	293	293.0	293
4055.0	384	415.5	433	274	283.8	292	293	299.8	307	293	293.0	293
4065.0	395	413.3	437	287	294.0	302	294	310.5	323	293	293.0	293
4075.0	397	416.3	431	282	294.4	306	286	295.2	302	293	293.0	293
4085.0	401	419.2	436	285	293.6	297	288	295.9	304	293	293.0	293
4095.0	410	423.5	435	292	295.8	301	281	289.7	297	293	293.0	293
4105.0	409	421.8	443	286	291.3	296	278	293.8	305	293	293.0	293
4115.0	392	412.3	436	276	282.9	291	292	300.9	308	293	293.0	293
4125.0	401	429.0	456	282	288.4	298	275	284.1	296	293	293.0	293
4135.0	406	417.2	428	288	298.0	305	275	283.7	294	293	293.0	293
4145.0	406	422.0	442	295	302.7	307	281	284.8	290	293	293.0	293
4155.0	407	423.1	437	290	295.7	303	281	287.2	291	293	293.0	293
4165.0	389	418.7	441	284	295.0	301	287	293.5	301	293	293.0	293
4175.0	404	422.9	438	277	288.4	295	279	286.5	295	293	293.0	293
4185.0	396	418.8	438	281	287.4	295	282	290.4	299	293	293.0	293
4195.0	403	421.4	437	289	293.3	302	279	289.6	299	293	293.0	293
4205.0	389	415.4	436	289	299.5	306	286	292.7	300	293	293.0	293
4215.0	411	425.8	452	283	289.5	295	294	300.3	308	293	293.0	293
4225.0	407	423.7	446	282	289.2	296	292	300.4	308	293	293.0	293
4235.0	390	413.1	443	285	290.5	297	282	290.1	296	293	293.0	293
4245.0	398	415.3	437	291	296.4	303	287	292.7	300	293	293.0	293
4255.0	414	429.0	450	285	291.5	299	285	293.6	302	293	293.0	293
4265.0	401	420.0	432	286	296.2	313	279	294.5	304	293	293.0	293
4275.0	381	407.6	426	298	301.7	307	292	297.5	304	293	293.0	293
4285.0	399	417.8	434	290	300.1	310	282	289.3	296	293	293.0	293
4295.0	391	415.3	429	279	284.2	290	286	292.3	297	293	293.0	293
4305.0	379	417.2	454	280	287.1	297	289	296.5	305	293	293.0	293
4315.0	397	426.9	442	285	294.8	305	289	298.2	311	293	293.0	293
4325.0	406	431.6	450	281	285.5	290	290	298.4	314	293	293.0	293
4335.0	403	413.2	424	286	292.0	298	286	294.4	304	293	293.0	293
4345.0	401	427.5	459	276	286.0	295	288	296.6	306	293	293.0	293
4355.0	406	418.9	431	274	282.8	289	289	292.3	297	293	293.0	293
4365.0	407	419.3	437	281	301.4	316	288	296.7	307	293	293.0	293
4375.0	386	417.4	432	298	303.6	308	284	294.7	303	293	293.0	293
4385.0	392	430.0	464	281	288.3	291	283	288.4	294	293	293.0	293
4395.0	395	429.1	451	281	289.1	294	286	295.8	306	293	293.0	293
4405.0	398	415.6	442	274	283.6	290	296	302.4	310	293	293.0	293
4415.0	403	411.1	427	273	291.2	306	283	293.1	308	293	293.0	293
4425.0	406	421.5	437	294	299.5	305	279	291.0	304	293	293.0	293
4435.0	401	418.2	432	296	301.2	306	284	300.1	306	293	293.0	293
4445.0	421	428.8	439	294	299.6	305	288	296.3	305	293	293.0	293
4455.0	390	423.8	451	284	293.0	301	293	296.2	301	293	293.0	293
4465.0	393	419.5	434	281	290.6	298	289	296.1	302	293	293.0	293
4475.0	387	409.9	429	276	285.3	298	279	287.7	296	293	293.0	293
4485.0	401	420.5	439	291	293.7	298	288	299.2	309	293	293.0	293
4495.0	396	413.1	438	294	302.1	309	282	296.3	313	293	293.0	293
4505.0	405	424.3	444	281	286.3	291	278	287.1	295	293	293.0	293
4515.0	402	420.5	435	288	300.1	309	285	296.5	308	293	293.0	293
4525.0	408	421.8	438	293	297.9	308	296	306.9	315	293	293.0	293
4535.0	406	421.0	445	285	295.1	303	281	296.7	315	293	293.0	293
4545.0	398	423.8	446	282	294.9	305	274	284.4	296	293	293.0	293
4555.0	390	411.2	427	280	287.9	296	304	306.8	310	293	293.0	293
4565.0	399	418.9	433	299	306.4	320	271	292.5	308	293	293.0	293
4575.0	393	420.0	443	284	295.8	306	279	297.0	306	293	293.0	293
4585.0	397	414.9	431	294	303.4	309	295	302.4	308	293	293.0	293
4595.0	397	412.9	432	278	298.9	312	281	286.8	292	293	293.0	293
4605.0	380	406.8	440	278	288.0	300	291	296.3	300	293	293.0	293
4615.0	404	414.8	434	299	315.2	326	290	294.8	300	293	293.0	293
4625.0	416	432.0	448	282	305.1	325	285	292.7	297	293	293.0	293
4635.0	413	425.1	441	279	285.2	295	291	301.0	308	293	293.0	293
4645.0	396	419.0	439	298	309.0	318	284	291.2	295	293	293.0	293
4655.0	404	416.8	443	286	297.3	311	282	292.2	302	293	293.0	293
4665.0	412	419.7	438	287	289.8	294	292	299.3	305	293	293.0	293
4675.0	407	424.8	438	280	288.1	296	300	304.3	308	293	293.0	293
4685.0	395	413.5	432	281	294.6	303	293	300.5	308	293	293.0	293
4695.0	402	417.7	448	285	294.9	306	285	295.7	304	293	293.0	293
4705.0	397	420.0	444	261	268.7	283	287	290.7	295	293	293.0	293
4715.0	406	421.8	444	265	271.2	276	287	298.7	307	293	293.0	293
4725.0	402	424.5	451	283	293.6	304	304	313.4	325	293	293.0	293
4735.0	402	416.3	441	300	303.8	307	292	303.3	318	293	293.0	293
4745.0	400	419.8	441	290	300.0	306	285	293.4	304	293	293.0	293
4755.0	411	424.5	440	289	293.4	298	285	293.6	302	293	293.0	293
4765.0	407	425.2	443	277	287.6	297	283	291.7	301	293	293.0	293
4775.0	401	417.8	436	275	280.8	286	283	289.3	294	293	293.0	293
4785.0	403	420.3	435	284	295.9	303	287	293.5	301	293	293.0	293
4795.0	409	421.0	439	283	288.4	295	289	294.1	300	293	293.0	293
4805.0	401	418.6	447	292	297.2	304	291	301.0	306	293	293.0	293
4815.0	378	404.0	425	290	296.0	299	288	295.8	301	293	293.0	293
4825.0	407	420.8	437	287	292.0	295	291	294.8	301	293	293.0	293
4835.0	407	421.0	441	284	288.8	295	290	299.3	306	293	293.0	293
4845.0	418	427.3	442	293	300.8	308	300	306.2	310	293	293.0	293
4855.0	403	416.2	432	272	282.7	301	295	303.2	309	293	293.0	293
4865.0	402	424.7	443	279	286.0	294	294	299.0	302	293	293.0	293
4875.0	387	408.7	426	293	297.0	304	292	298.7	306	293	293.0	293
4885.0	393	417.9	431	285	287.1	293	298	303.2	309	293	293.0	293
4895.0	405	427.0	450	285	290.6	295	299	305.0	309	293	293.0	293
4905.0	406	426.9	458	291	295.2	300	284	292.1	300	293	293.0	293
4915.0	407	417.8	436	286	293.5	298	296	302.9	309	293	293.0	293
4925.0	389	420.1	439	284	292.8	309	283	292.9	302	293	293.0	293
4935.0	390	414.1	435	287	293.3	301	279	287.7	301	293	293.0	293
4945.0	403	417.5	429	288	293.7	305	301	307.8	312	293	293.0	293
4955.0	399	419.1	441	285	293.4	302	289	303.4	315	293	293.0	293
4965.0	400	423.8	449	273	284.0	301	287	296.3	302	293	293.0	293
4975.0	395	414.8	431	302	307.6	314	285	290.4	295	293	293.0	293
4985.0	394	420.0	440	289	299.4	308	281	287.4	293	293	293.0	293


==> AV10_W0_U_M4_D2_HB_S3_W2_10_R10_6_RP10_5_PB16384_HT256_ST1024_THROUGHPUT.dat <==
sample_avg input_min input_avg input_max output_min output_avg output_max 
3.6	728	1773.0	9462	0	0.0	0
13.5	618	656.6	704	0	0.0	0
23.5	706	791.8	822	0	0.0	0
33.5	688	713.0	760	0	0.0	0
43.5	716	736.4	760	0	0.0	0
53.5	702	726.0	752	0	0.0	0
63.5	710	731.0	758	0	0.0	0
73.5	662	696.4	726	0	0.0	0
83.5	668	675.4	686	0	0.0	0
93.5	668	673.3	681	0	0.0	0
103.5	664	678.8	694	0	0.0	0
113.5	644	658.8	668	0	0.0	0
123.5	650	668.6	684	0	0.0	0
133.5	658	674.0	688	0	0.0	0
143.5	638	656.4	672	0	0.0	0
153.5	646	657.4	672	0	0.0	0
163.5	646	660.2	676	0	0.0	0
173.5	674	696.2	710	0	0.0	0
183.5	662	685.0	700	0	0.0	0
193.5	652	681.2	716	0	0.0	0
203.5	718	735.8	742	0	0.0	0
213.5	662	689.2	724	0	0.0	0
223.5	670	676.8	692	0	0.0	0
233.5	650	682.6	702	0	0.0	0
243.5	642	657.2	672	0	0.0	0
253.5	650	665.0	690	0	0.0	0
263.5	690	703.6	720	0	0.0	0
273.5	708	712.2	722	0	0.0	0
283.5	650	673.8	694	0	0.0	0
293.5	652	665.8	680	0	0.0	0
303.5	674	684.6	696	0	0.0	0
313.5	676	680.4	686	0	0.0	0
323.5	690	713.4	728	0	0.0	0
333.5	684	701.2	722	0	0.0	0
343.5	664	679.6	696	0	0.0	0
353.5	692	704.8	714	0	0.0	0
363.5	690	697.2	708	0	0.0	0
373.5	676	690.4	704	0	0.0	0
383.5	686	704.4	724	0	0.0	0
393.5	678	691.8	704	0	0.0	0
403.5	684	697.8	704	0	0.0	0
413.5	666	685.0	708	0	0.0	0
423.5	674	693.4	704	0	0.0	0
433.5	682	709.4	720	0	0.0	0
443.5	668	674.2	680	0	0.0	0
453.5	670	679.7	688	0	0.0	0
463.5	692	704.8	716	0	0.0	0
473.5	662	675.0	688	0	0.0	0
483.5	656	667.2	688	0	0.0	0
493.5	686	696.0	712	0	0.0	0
503.5	672	698.2	718	0	0.0	0
513.5	658	666.6	678	0	0.0	0
523.5	654	663.8	680	0	0.0	0
533.5	676	690.0	696	0	0.0	0
543.5	680	693.4	704	0	0.0	0
553.5	680	688.4	698	0	0.0	0
563.5	674	690.4	708	0	0.0	0
573.5	656	688.0	704	0	0.0	0
583.5	664	668.8	676	0	0.0	0
593.5	662	684.2	698	0	0.0	0
603.5	660	676.0	688	0	0.0	0
613.5	667	680.7	700	0	0.0	0
623.5	668	691.8	722	0	0.0	0
633.5	658	673.3	682	0	0.0	0
643.5	660	678.0	696	0	0.0	0
653.5	652	671.0	684	0	0.0	0
663.5	654	676.2	698	0	0.0	0
673.5	662	682.8	690	0	0.0	0
683.5	678	686.6	696	0	0.0	0
693.5	666	684.8	698	0	0.0	0
703.5	676	685.0	698	0	0.0	0
713.5	688	698.6	712	0	0.0	0
723.5	676	695.2	718	0	0.0	0
733.5	668	676.6	684	0	0.0	0
743.5	674	693.0	716	0	0.0	0
753.5	690	700.8	712	0	0.0	0
763.5	676	695.2	714	0	0.0	0
773.5	668	686.8	716	0	0.0	0
783.5	632	654.2	676	0	0.0	0
793.5	640	670.8	692	0	0.0	0
803.5	688	701.0	712	0	0.0	0
813.5	678	688.0	700	0	0.0	0
823.5	676	696.8	716	0	0.0	0
833.5	674	696.0	714	0	0.0	0
843.5	676	686.0	704	0	0.0	0
853.5	680	695.6	708	0	0.0	0
863.5	696	707.2	718	0	0.0	0
873.5	660	684.4	718	0	0.0	0
883.5	654	665.8	682	0	0.0	0
893.5	672	684.2	700	0	0.0	0
903.5	674	688.4	702	0	0.0	0
913.5	680	693.0	706	0	0.0	0
923.5	650	663.4	678	0	0.0	0
933.5	650	661.6	672	0	0.0	0
943.5	680	693.7	704	0	0.0	0
953.5	680	690.8	700	0	0.0	0
963.5	642	657.6	672	0	0.0	0
973.5	668	680.0	696	0	0.0	0
983.5	688	698.4	704	0	0.0	0
993.5	696	706.6	712	0	0.0	0
1003.5	672	691.6	706	0	0.0	0
1013.5	668	677.0	688	0	0.0	0
1023.5	678	690.8	710	0	0.0	0
1033.5	682	704.6	726	0	0.0	0
1043.5	654	667.0	684	0	0.0	0
1053.5	664	692.2	714	0	0.0	0
1063.5	668	703.4	726	0	0.0	0
1073.5	650	661.6	674	0	0.0	0
1083.5	674	691.8	704	0	0.0	0
1093.5	670	689.4	704	0	0.0	0
1103.5	646	666.2	682	0	0.0	0
1113.5	676	688.6	700	0	0.0	0
1123.5	678	690.2	702	0	0.0	0
1133.5	704	714.4	726	0	0.0	0
1143.5	644	686.2	718	0	0.0	0
1153.5	642	660.6	680	0	0.0	0
1163.5	668	681.2	690	0	0.0	0
1173.5	668	687.4	706	0	0.0	0
1183.5	676	682.4	692	0	0.0	0
1193.5	654	669.6	688	0	0.0	0
1203.5	684	708.6	714	0	0.0	0
1213.5	664	682.8	700	0	0.0	0
1223.5	650	663.8	678	0	0.0	0
1233.5	652	668.0	684	0	0.0	0
1243.5	640	652.4	666	0	0.0	0
1253.5	674	696.8	724	0	0.0	0
1263.5	660	690.2	714	0	0.0	0
1273.5	646	653.0	660	0	0.0	0
1283.5	632	671.8	698	0	0.0	0
1293.5	664	670.4	682	0	0.0	0
1303.5	656	674.2	694	0	0.0	0
1313.5	648	670.8	696	0	0.0	0
1323.5	664	691.4	726	0	0.0	0
1333.5	690	703.4	716	0	0.0	0
1343.5	696	713.6	730	0	0.0	0
1353.5	692	703.0	718	0	0.0	0
1363.5	674	694.2	712	0	0.0	0
1373.5	664	685.6	720	0	0.0	0
1383.5	674	682.2	686	0	0.0	0
1393.5	676	691.6	702	0	0.0	0
1403.5	698	703.2	712	0	0.0	0
1413.5	662	681.0	698	0	0.0	0
1423.5	664	674.8	696	0	0.0	0
1433.5	678	692.5	712	0	0.0	0
1443.5	680	692.8	702	0	0.0	0
1453.5	678	687.6	710	0	0.0	0
1463.5	666	685.5	702	0	0.0	0
1473.5	636	657.2	682	0	0.0	0
1483.5	642	648.8	668	0	0.0	0
1493.5	666	695.6	712	0	0.0	0
1503.5	688	705.6	722	0	0.0	0
1513.5	640	660.4	676	0	0.0	0
1523.5	648	661.4	672	0	0.0	0
1533.5	666	680.0	690	0	0.0	0
1543.5	676	706.2	730	0	0.0	0
1553.5	660	677.1	698	0	0.0	0
1563.5	642	660.0	694	0	0.0	0
1573.5	692	707.2	724	0	0.0	0
1583.5	684	704.2	728	0	0.0	0
1593.5	666	674.4	682	0	0.0	0
1603.5	658	678.0	692	0	0.0	0
1613.5	660	677.0	696	0	0.0	0
1623.5	648	661.2	672	0	0.0	0
1633.5	674	700.0	724	0	0.0	0
1643.5	676	703.0	728	0	0.0	0
1653.5	668	678.6	692	0	0.0	0
1663.5	664	675.4	698	0	0.0	0
1673.5	674	689.0	702	0	0.0	0
1683.5	682	699.0	716	0	0.0	0
1693.5	690	697.6	710	0	0.0	0
1703.5	678	693.2	708	0	0.0	0
1713.5	688	699.0	708	0	0.0	0
1723.5	684	701.2	722	0	0.0	0
1733.5	694	700.8	704	0	0.0	0
1743.5	696	700.6	708	0	0.0	0
1753.5	680	688.6	698	0	0.0	0
1763.5	652	665.8	684	0	0.0	0
1773.5	652	664.8	684	0	0.0	0
1783.5	668	685.6	706	0	0.0	0
1793.5	662	674.2	682	0	0.0	0
1803.5	662	675.6	702	0	0.0	0
1813.5	684	701.2	718	0	0.0	0
1823.5	664	679.0	694	0	0.0	0
1833.5	656	698.6	730	0	0.0	0
1843.5	702	716.6	736	0	0.0	0
1853.5	662	682.4	694	0	0.0	0
1863.5	672	692.4	706	0	0.0	0
1873.5	668	673.8	682	0	0.0	0
1883.5	674	690.8	714	0	0.0	0
1893.5	682	688.6	696	0	0.0	0
1903.5	688	713.2	736	0	0.0	0
1913.5	690	705.8	720	0	0.0	0
1923.5	636	657.0	680	0	0.0	0
1933.5	660	671.3	682	0	0.0	0
1943.5	690	705.6	716	0	0.0	0
1953.5	678	690.0	700	0	0.0	0
1963.5	664	683.2	700	0	0.0	0
1973.5	666	686.4	704	0	0.0	0
1983.5	672	691.1	705	0	0.0	0
1993.5	678	696.6	716	0	0.0	0
2003.5	678	687.6	696	0	0.0	0
2013.5	684	699.0	708	0	0.0	0
2023.5	660	684.2	704	0	0.0	0
2033.5	644	667.2	700	0	0.0	0
2043.5	698	705.6	714	0	0.0	0
2053.5	686	701.2	724	0	0.0	0
2063.5	682	696.8	716	0	0.0	0
2073.5	686	699.0	708	0	0.0	0
2083.5	668	689.8	708	0	0.0	0
2093.5	692	708.4	732	0	0.0	0
2103.5	658	685.0	710	0	0.0	0
2113.5	664	686.8	698	0	0.0	0
2123.5	696	701.2	710	0	0.0	0
2133.5	672	683.3	698	0	0.0	0
2143.5	678	695.8	714	0	0.0	0
2153.5	672	684.2	708	0	0.0	0
2163.5	664	682.6	712	0	0.0	0
2173.5	678	691.0	702	0	0.0	0
2183.5	656	668.0	680	0	0.0	0
2193.5	674	681.6	700	0	0.0	0
2203.5	682	692.6	702	0	0.0	0
2213.5	692	709.6	724	0	0.0	0
2223.5	664	692.4	722	0	0.0	0
2233.5	634	647.6	662	0	0.0	0
2243.5	666	689.6	710	0	0.0	0
2253.5	678	685.6	694	0	0.0	0
2263.5	664	683.2	704	0	0.0	0
2273.5	688	702.0	716	0	0.0	0
2283.5	670	679.6	688	0	0.0	0
2293.5	676	693.4	714	0	0.0	0
2303.5	644	664.2	702	0	0.0	0
2313.5	654	678.0	692	0	0.0	0
2323.5	684	695.4	714	0	0.0	0
2333.5	660	672.6	684	0	0.0	0
2343.5	656	667.0	678	0	0.0	0
2353.5	670	692.8	712	0	0.0	0
2363.5	666	697.0	706	0	0.0	0
2373.5	672	683.2	700	0	0.0	0
2383.5	678	692.7	710	0	0.0	0
2393.5	682	696.0	706	0	0.0	0
2403.5	664	672.4	690	0	0.0	0
2413.5	668	679.8	706	0	0.0	0
2423.5	662	680.4	702	0	0.0	0
2433.5	668	678.1	694	0	0.0	0
2443.5	676	687.2	698	0	0.0	0
2453.5	670	688.4	708	0	0.0	0
2463.5	686	695.6	714	0	0.0	0
2473.5	666	692.8	718	0	0.0	0
2483.5	700	712.2	724	0	0.0	0
2493.5	644	666.6	698	0	0.0	0
2503.5	650	675.2	706	0	0.0	0
2513.5	692	712.2	734	0	0.0	0
2523.5	672	686.8	702	0	0.0	0
2533.5	672	686.0	702	0	0.0	0
2543.5	674	691.8	704	0	0.0	0
2553.5	666	687.2	704	0	0.0	0
2563.5	688	700.6	722	0	0.0	0
2573.5	676	686.9	700	0	0.0	0
2583.5	666	679.2	694	0	0.0	0
2593.5	658	668.6	676	0	0.0	0
2603.5	672	694.2	710	0	0.0	0
2613.5	680	709.0	732	0	0.0	0
2623.5	658	677.0	698	0	0.0	0
2633.5	676	690.4	706	0	0.0	0
2643.5	680	688.7	702	0	0.0	0
2653.5	648	664.2	684	0	0.0	0
2663.5	650	664.6	676	0	0.0	0
2673.5	658	677.6	694	0	0.0	0
2683.5	654	671.8	690	0	0.0	0
2693.5	666	676.1	687	0	0.0	0
2703.5	672	699.0	722	0	0.0	0
2713.5	666	681.2	692	0	0.0	0
2723.5	636	653.6	666	0	0.0	0
2733.5	660	676.0	692	0	0.0	0
2743.5	670	688.0	702	0	0.0	0
2753.5	634	649.4	666	0	0.0	0
2763.5	660	693.4	726	0	0.0	0
2773.5	684	715.6	740	0	0.0	0
2783.5	668	674.6	684	0	0.0	0
2793.5	666	687.6	704	0	0.0	0
2803.5	660	672.4	692	0	0.0	0
2813.5	664	679.0	690	0	0.0	0
2823.5	682	690.8	698	0	0.0	0
2833.5	700	707.0	714	0	0.0	0
2843.5	708	713.2	718	0	0.0	0
2853.5	702	715.8	728	0	0.0	0
2863.5	680	694.2	706	0	0.0	0
2873.5	696	706.0	718	0	0.0	0
2883.5	672	690.2	708	0	0.0	0
2893.5	660	672.8	684	0	0.0	0
2903.5	672	684.8	696	0	0.0	0
2913.5	680	702.4	716	0	0.0	0
2923.5	688	706.7	724	0	0.0	0
2933.5	650	667.2	684	0	0.0	0
2943.5	678	696.4	722	0	0.0	0
2953.5	668	692.3	718	0	0.0	0
2963.5	664	675.4	684	0	0.0	0
2973.5	692	695.4	706	0	0.0	0
2983.5	670	684.2	704	0	0.0	0
2993.5	684	693.4	700	0	0.0	0
3003.5	682	693.5	710	0	0.0	0
3013.5	700	709.1	723	0	0.0	0
3023.5	676	685.6	698	0	0.0	0
3033.5	658	674.7	692	0	0.0	0
3043.5	660	673.0	684	0	0.0	0
3053.5	688	704.0	716	0	0.0	0
3063.5	688	709.0	728	0	0.0	0
3073.5	682	693.6	708	0	0.0	0
3083.5	674	689.2	702	0	0.0	0
3093.5	668	677.0	688	0	0.0	0
3103.5	678	698.0	708	0	0.0	0
3113.5	688	704.0	720	0	0.0	0
3123.5	682	693.8	706	0	0.0	0
3133.5	670	678.2	692	0	0.0	0
3143.5	662	680.4	716	0	0.0	0
3153.5	700	713.7	724	0	0.0	0
3163.5	670	684.8	702	0	0.0	0
3173.5	654	679.0	702	0	0.0	0
3183.5	684	697.6	714	0	0.0	0
3193.5	686	706.6	720	0	0.0	0
3203.5	680	693.2	712	0	0.0	0
3213.5	694	719.2	744	0	0.0	0
3223.5	676	695.4	726	0	0.0	0
3233.5	652	672.0	690	0	0.0	0
3243.5	700	709.0	718	0	0.0	0
3253.5	678	695.6	714	0	0.0	0
3263.5	672	683.6	690	0	0.0	0
3273.5	666	674.6	688	0	0.0	0
3283.5	668	680.6	696	0	0.0	0
3293.5	672	693.0	714	0	0.0	0
3303.5	686	705.2	716	0	0.0	0
3313.5	662	684.8	726	0	0.0	0
3323.5	660	677.8	686	0	0.0	0
3333.5	680	685.0	690	0	0.0	0
3343.5	668	679.1	690	0	0.0	0
3353.5	672	686.6	698	0	0.0	0
3363.5	676	684.2	694	0	0.0	0
3373.5	670	682.8	696	0	0.0	0
3383.5	684	711.2	736	0	0.0	0
3393.5	700	721.1	740	0	0.0	0
3403.5	660	686.6	726	0	0.0	0
3413.5	674	684.4	692	0	0.0	0
3423.5	676	689.4	704	0	0.0	0
3433.5	654	668.6	684	0	0.0	0
3443.5	654	672.2	692	0	0.0	0
3453.5	674	695.4	716	0	0.0	0
3463.5	654	671.6	694	0	0.0	0
3473.5	640	656.5	668	0	0.0	0
3483.5	680	701.8	716	0	0.0	0
3493.5	656	681.8	710	0	0.0	0
3503.5	652	674.2	692	0	0.0	0
3513.5	676	692.5	704	0	0.0	0
3523.5	654	680.4	696	0	0.0	0
3533.5	664	671.6	680	0	0.0	0
3543.5	652	670.6	682	0	0.0	0
3553.5	650	668.2	682	0	0.0	0
3563.5	678	694.2	718	0	0.0	0
3573.5	664	690.0	712	0	0.0	0
3583.5	660	668.2	678	0	0.0	0
3593.5	666	685.0	702	0	0.0	0
3603.5	684	693.2	702	0	0.0	0
3613.5	674	682.2	696	0	0.0	0
3623.5	698	708.8	728	0	0.0	0
3633.5	684	699.2	712	0	0.0	0
3643.5	654	674.0	688	0	0.0	0
3653.5	676	687.2	700	0	0.0	0
3663.5	676	694.2	706	0	0.0	0
3673.5	666	687.9	702	0	0.0	0
3683.5	659	671.1	690	0	0.0	0
3693.5	676	688.6	704	0	0.0	0
3703.5	694	700.2	708	0	0.0	0
3713.5	706	717.0	726	0	0.0	0
3723.5	668	685.6	714	0	0.0	0
3733.5	674	685.0	704	0	0.0	0
3743.5	652	676.9	700	0	0.0	0
3753.5	642	652.8	662	0	0.0	0
3763.5	672	687.2	700	0	0.0	0
3773.5	678	691.8	700	0	0.0	0
3783.5	674	688.5	700	0	0.0	0
3793.5	696	702.0	708	0	0.0	0
3803.5	690	703.8	714	0	0.0	0
3813.5	692	708.6	724	0	0.0	0
3823.5	682	706.6	720	0	0.0	0
3833.5	680	699.4	712	0	0.0	0
3843.5	689	705.7	718	0	0.0	0
3853.5	664	672.8	688	0	0.0	0
3863.5	662	680.2	694	0	0.0	0
3873.5	672	688.0	700	0	0.0	0
3883.5	668	689.8	706	0	0.0	0
3893.5	658	674.6	696	0	0.0	0
3903.5	650	658.6	666	0	0.0	0
3913.5	678	682.8	688	0	0.0	0
3923.5	680	693.4	704	0	0.0	0
3933.5	700	703.6	710	0	0.0	0
3943.5	652	670.6	688	0	0.0	0
3953.5	654	669.2	692	0	0.0	0
3963.5	686	708.0	728	0	0.0	0
3973.5	690	707.6	718	0	0.0	0
3983.5	684	696.8	710	0	0.0	0
3993.5	670	701.6	726	0	0.0	0
4003.5	670	683.0	704	0	0.0	0
4013.5	642	658.4	678	0	0.0	0
4023.5	658	668.4	682	0	0.0	0
4033.5	660	671.8	686	0	0.0	0
4043.5	672	690.0	704	0	0.0	0
4053.5	692	707.8	724	0	0.0	0
4063.5	682	690.0	698	0	0.0	0
4073.5	664	679.4	700	0	0.0	0
4083.5	678	692.3	710	0	0.0	0
4093.5	672	683.8	696	0	0.0	0
4103.5	682	690.2	700	0	0.0	0
4113.5	682	701.2	720	0	0.0	0
4123.5	694	701.6	720	0	0.0	0
4133.5	666	682.0	694	0	0.0	0
4143.5	664	671.2	686	0	0.0	0
4153.5	664	682.8	696	0	0.0	0
4163.5	664	676.2	684	0	0.0	0
4173.5	684	691.8	704	0	0.0	0
4183.5	692	702.2	714	0	0.0	0
4193.5	678	689.8	698	0	0.0	0
4203.5	658	672.2	692	0	0.0	0
4213.5	678	693.6	704	0	0.0	0
4223.5	682	696.6	712	0	0.0	0
4233.5	678	690.0	700	0	0.0	0
4243.5	672	686.4	696	0	0.0	0
4253.5	670	688.2	710	0	0.0	0
4263.5	676	689.8	698	0	0.0	0
4273.5	652	667.6	680	0	0.0	0
4283.5	654	672.0	686	0	0.0	0
4293.5	680	698.4	718	0	0.0	0
4303.5	690	703.8	716	0	0.0	0
4313.5	672	687.2	698	0	0.0	0
4323.5	680	698.3	708	0	0.0	0
4333.5	680	693.0	708	0	0.0	0
4343.5	682	693.8	712	0	0.0	0
4353.5	694	708.4	722	0	0.0	0
4363.5	648	683.2	712	0	0.0	0
4373.5	654	666.0	674	0	0.0	0
4383.5	670	690.4	706	0	0.0	0
4393.5	680	695.2	708	0	0.0	0
4403.5	682	699.5	718	0	0.0	0
4413.5	670	698.0	720	0	0.0	0
4423.5	662	673.0	682	0	0.0	0
4433.5	664	672.0	680	0	0.0	0
4443.5	660	676.2	688	0	0.0	0
4453.5	670	686.2	708	0	0.0	0
4463.5	680	689.4	708	0	0.0	0
4473.5	684	700.0	724	0	0.0	0
4483.5	678	693.9	716	0	0.0	0
4493.5	654	672.4	694	0	0.0	0
4503.5	678	695.8	716	0	0.0	0
4513.5	652	682.0	702	0	0.0	0
4523.5	656	671.6	688	0	0.0	0
4533.5	670	689.2	704	0	0.0	0
4543.5	670	678.4	696	0	0.0	0
4553.5	688	698.2	710	0	0.0	0
4563.5	650	669.4	708	0	0.0	0
4573.5	666	681.4	706	0	0.0	0
4583.5	656	672.4	698	0	0.0	0
4593.5	654	668.0	696	0	0.0	0
4603.5	684	705.8	718	0	0.0	0
4613.5	628	657.8	682	0	0.0	0
4623.5	637	652.9	678	0	0.0	0
4633.5	670	702.0	716	0	0.0	0
4643.5	638	670.4	710	0	0.0	0
4653.5	640	670.6	702	0	0.0	0
4663.5	684	692.2	700	0	0.0	0
4673.5	680	693.8	708	0	0.0	0
4683.5	670	690.6	708	0	0.0	0
4693.5	660	679.0	698	0	0.0	0
4703.5	680	720.2	750	0	0.0	0
4713.5	724	736.0	760	0	0.0	0
4723.5	682	700.4	730	0	0.0	0
4733.5	656	668.2	684	0	0.0	0
4743.5	660	668.8	680	0	0.0	0
4753.5	678	690.6	702	0	0.0	0
4763.5	674	692.8	714	0	0.0	0
4773.5	700	711.0	720	0	0.0	0
4783.5	668	690.8	722	0	0.0	0
4793.5	680	695.4	710	0	0.0	0
4803.5	672	685.4	696	0	0.0	0
4813.5	666	677.2	692	0	0.0	0
4823.5	682	687.3	698	0	0.0	0
4833.5	686	696.4	706	0	0.0	0
4843.5	666	681.2	694	0	0.0	0
4853.5	666	698.6	730	0	0.0	0
4863.5	690	709.0	726	0	0.0	0
4873.5	666	680.4	698	0	0.0	0
4883.5	676	694.6	706	0	0.0	0
4893.5	682	693.2	704	0	0.0	0
4903.5	672	685.4	694	0	0.0	0
4913.5	676	684.2	700	0	0.0	0
4923.5	680	699.2	710	0	0.0	0
4933.5	662	683.8	696	0	0.0	0
4943.5	676	688.6	702	0	0.0	0
4953.5	666	682.2	700	0	0.0	0
4963.5	692	708.0	722	0	0.0	0
4973.5	652	666.6	702	0	0.0	0
4983.5	648	664.6	680	0	0.0	0


==> AV10_W0_U_M4_D2_HB_S3_W2_10_R10_6_RP10_5_PB16384_HT32_ST1024_OVERFLOWBUF.dat <==
sample_avg s1_buf_min s1_buf_avg s1_buf_max s2_buf_min s2_buf_avg s2_buf_max s3_buf_min s3_buf_avg s3_buf_max s4_buf_min s4_buf_avg s4_buf_max s5_buf_min s5_buf_avg s5_buf_max s6_buf_min s6_buf_avg s6_buf_max s7_buf_min s7_buf_avg s7_buf_max s8_buf_min s8_buf_avg s8_buf_max 
5.0	896	903.1	924	155	404.7	583	154	346.3	551	1	20.0	45
15.0	896	904.2	925	609	729.0	836	583	703.7	812	50	75.4	105
25.0	896	905.4	921	854	913.2	935	836	905.2	938	110	125.6	142
35.0	896	904.4	919	897	901.9	918	896	905.7	932	149	173.8	196
45.0	896	903.8	921	896	896.0	896	896	896.0	896	198	218.4	236
55.0	897	904.4	913	896	896.0	896	896	896.0	896	243	263.7	284
65.0	896	904.3	912	896	896.0	896	896	896.0	896	287	306.9	328
75.0	896	903.9	912	896	913.3	924	896	911.1	923	330	348.6	369
85.0	896	903.8	910	897	901.2	912	896	902.7	915	371	391.6	409
95.0	897	903.0	908	896	896.6	898	896	896.0	896	414	427.9	445
105.0	898	903.9	910	896	896.0	896	896	896.0	896	448	463.7	480
115.0	898	904.3	914	896	896.0	896	896	896.0	896	483	501.9	520
125.0	898	904.2	913	896	908.5	927	896	906.7	921	524	541.2	558
135.0	896	902.2	909	897	910.1	923	899	914.0	930	560	577.2	595
145.0	898	903.0	909	896	896.3	897	896	896.7	900	600	617.4	637
155.0	899	905.0	916	896	896.0	896	896	896.0	896	640	658.3	675
165.0	899	904.6	913	896	896.0	896	896	896.0	896	680	698.9	713
175.0	898	903.8	911	896	897.6	907	896	896.8	902	718	734.6	751
185.0	901	905.2	911	910	914.5	920	904	915.2	925	752	767.0	780
195.0	900	904.8	910	897	902.8	915	898	907.8	922	784	800.4	816
205.0	902	905.0	910	896	896.1	897	896	896.4	898	822	845.3	865
215.0	901	902.9	905	896	896.0	896	896	896.0	896	871	886.4	903
225.0	900	904.4	908	896	896.0	896	896	896.0	896	906	914.4	921
235.0	902	904.7	909	896	899.2	906	896	899.1	904	923	928.0	931
245.0	900	904.5	913	908	913.9	919	903	914.0	922	927	930.3	933
255.0	902	905.2	909	896	900.9	910	899	905.1	916	921	924.6	927
265.0	900	902.6	909	896	896.0	896	896	897.3	900	911	915.2	920
275.0	901	906.3	916	896	896.0	896	896	896.0	896	902	907.3	911
285.0	898	903.4	907	896	896.7	900	896	896.0	896	901	901.8	902
295.0	900	903.1	908	899	906.1	913	897	904.3	915	897	898.9	902
305.0	899	903.9	907	902	910.9	916	907	913.0	917	896	896.3	897
315.0	900	903.8	908	896	897.3	900	896	899.7	907	896	896.0	896
325.0	901	904.9	909	896	896.0	896	896	896.0	896	896	896.0	896
335.0	898	902.7	909	896	896.0	896	896	896.0	896	896	896.0	896
345.0	902	906.2	909	896	899.2	905	896	897.6	904	896	896.0	896
355.0	900	902.7	906	905	908.9	912	903	907.9	913	896	896.0	896
365.0	901	904.3	908	898	900.9	906	902	906.0	910	896	896.0	896
375.0	902	904.1	908	896	896.0	896	896	896.9	901	896	896.0	896
385.0	899	903.0	906	895	895.9	896	895	895.9	896	896	896.0	896
395.0	902	904.0	907	896	897.5	900	896	896.8	902	896	896.0	896
405.0	901	904.6	910	900	905.4	908	900	906.3	911	896	896.0	896
415.0	899	904.3	911	898	908.0	916	904	910.0	915	896	896.0	896
425.0	904	905.3	908	896	897.9	900	897	901.9	906	896	896.0	896
435.0	902	905.7	911	896	896.0	896	896	896.0	896	896	896.0	896
445.0	900	903.9	907	896	896.1	897	896	896.0	896	896	896.0	896
455.0	900	904.1	908	897	900.3	903	896	898.0	904	896	896.0	896
465.0	900	904.6	910	901	906.3	910	901	905.5	911	896	896.0	896
475.0	901	904.4	908	898	903.2	910	898	904.2	911	896	896.0	896
485.0	899	903.7	908	896	896.6	898	896	897.9	902	896	896.1	897
495.0	900	903.1	907	896	896.0	896	896	896.0	896	898	902.2	906
505.0	899	905.1	910	896	896.4	899	896	896.1	897	906	911.0	915
515.0	902	905.3	910	899	905.1	911	897	901.5	904	914	919.2	924
525.0	899	902.2	905	903	908.3	911	905	906.6	910	921	923.7	926
535.0	897	904.2	909	898	899.6	902	900	902.3	906	923	924.3	925
545.0	901	904.0	910	896	896.2	898	896	897.7	901	917	920.4	924
555.0	899	902.2	904	896	896.0	896	896	896.0	896	905	911.0	918
565.0	901	904.8	909	896	897.0	899	896	896.7	899	901	904.5	907
575.0	898	903.8	908	901	905.1	909	901	904.2	908	900	901.3	902
585.0	899	902.3	908	903	906.9	911	904	908.4	911	898	898.7	899
595.0	899	903.7	909	896	898.0	901	896	899.5	905	896	896.3	898
605.0	899	903.7	909	896	896.0	896	896	896.7	898	896	896.0	896
615.0	899	903.4	907	896	896.2	897	896	896.0	896	896	896.0	896
625.0	900	904.1	912	897	899.5	905	896	898.2	901	896	896.0	896
635.0	902	907.3	915	906	907.5	909	901	903.9	909	896	896.0	896
645.0	900	905.1	914	899	903.1	910	900	904.6	910	896	896.0	896
655.0	900	903.7	907	896	897.1	899	896	898.0	900	896	896.0	896
665.0	899	903.0	907	896	896.0	896	896	896.6	897	896	896.0	896
675.0	898	903.2	909	896	896.2	898	896	896.1	897	896	896.0	896
685.0	901	905.0	910	897	902.4	907	896	901.1	905	896	896.0	896
695.0	897	902.7	908	905	907.6	909	901	904.3	907	896	896.0	896
705.0	901	903.9	908	899	901.0	902	899	903.6	907	896	896.0	896
715.0	899	905.6	912	896	896.6	899	896	897.4	900	896	896.0	896
725.0	901	903.7	906	896	896.0	896	896	896.0	896	896	896.0	896
735.0	897	902.6	906	896	897.4	901	896	897.4	899	896	896.0	896
745.0	900	903.7	908	899	904.1	910	899	901.9	908	896	896.0	896
755.0	900	903.4	906	902	908.1	912	904	907.3	910	896	896.0	896
765.0	899	902.7	906	896	898.8	904	899	903.5	908	896	897.8	901
775.0	901	904.5	910	896	896.0	896	896	897.7	900	902	903.9	908
785.0	900	902.2	907	896	896.2	897	896	896.0	896	908	910.3	914
795.0	898	903.6	907	897	900.1	902	896	898.3	901	913	915.8	918
805.0	900	904.1	909	902	904.7	908	901	904.2	912	916	918.5	921
815.0	901	903.6	906	901	905.6	910	898	905.2	911	916	919.0	922
825.0	899	903.6	908	896	897.1	900	897	898.8	902	911	914.4	917
835.0	897	904.1	912	896	896.1	897	896	896.2	897	907	908.8	911
845.0	899	904.0	915	896	896.9	898	896	896.8	899	903	905.0	908
855.0	898	901.9	907	897	902.1	907	897	900.9	903	899	900.4	902
865.0	899	902.4	907	904	906.8	910	900	904.0	907	897	898.5	901
875.0	899	902.7	906	898	901.2	904	898	901.6	905	897	897.0	897
885.0	901	904.1	907	896	896.3	897	896	896.9	898	897	897.0	897
895.0	896	904.4	910	896	896.6	898	896	896.0	896	896	896.0	896
905.0	899	903.8	908	896	899.7	902	896	899.7	905	896	896.0	896
915.0	901	904.4	908	901	905.2	908	901	903.7	907	896	896.0	896
925.0	900	903.8	909	898	901.4	904	903	905.2	907	896	896.0	896
935.0	900	905.1	908	896	897.2	900	898	899.8	903	896	896.0	896
945.0	901	904.1	907	896	896.0	896	896	896.7	898	896	896.0	896
955.0	899	903.0	907	896	897.1	900	896	896.4	898	896	896.0	896
965.0	900	904.1	908	896	901.4	904	896	899.3	903	896	896.0	896
975.0	897	903.4	907	903	905.4	909	903	904.3	905	896	896.0	896
985.0	897	900.9	904	900	905.4	909	902	903.8	906	896	896.0	896
995.0	899	903.0	905	896	896.8	899	897	898.8	902	896	896.0	896
1005.0	900	903.9	916	896	896.0	896	896	896.5	897	896	896.0	896
1015.0	898	903.6	909	897	898.3	901	896	897.6	900	896	896.0	896
1025.0	898	903.9	910	899	903.6	907	897	899.6	901	896	896.0	896
1035.0	901	904.3	907	902	905.5	909	902	904.1	908	896	896.4	897
1045.0	899	903.9	908	896	900.3	905	899	901.6	905	899	901.4	904
1055.0	902	903.7	906	896	896.0	896	896	896.8	898	903	904.7	906
1065.0	900	905.0	913	896	896.5	898	896	896.6	897	904	906.4	908
1075.0	901	905.0	908	897	900.5	907	897	899.2	902	908	909.5	912
1085.0	900	902.8	906	905	906.7	909	899	902.6	904	910	911.1	912
1095.0	900	903.4	909	900	904.9	908	900	904.0	909	911	913.9	916
1105.0	901	903.8	907	896	898.0	902	898	900.4	903	913	914.2	916
1115.0	899	903.1	907	896	896.0	896	896	896.4	897	908	910.6	913
1125.0	902	905.0	908	896	897.5	900	896	896.6	899	905	906.3	908
1135.0	902	903.4	906	900	902.2	904	897	899.9	903	901	903.7	906
1145.0	899	904.8	911	902	905.1	908	901	905.5	908	896	897.5	900
1155.0	900	903.5	909	900	901.9	905	900	903.2	906	896	896.3	897
1165.0	899	903.0	908	896	896.7	900	897	898.2	901	896	896.3	897
1175.0	900	902.3	909	896	896.3	898	897	897.1	898	896	896.0	896
1185.0	901	903.2	907	896	897.2	900	896	897.4	899	896	896.0	896
1195.0	898	904.1	914	899	903.1	908	898	900.5	902	896	896.0	896
1205.0	900	904.7	911	903	905.2	907	903	905.3	909	896	896.0	896
1215.0	900	903.7	909	896	899.1	905	899	902.1	905	896	896.0	896
1225.0	901	904.8	910	896	896.0	896	896	897.1	900	896	896.0	896
1235.0	899	902.9	907	896	896.2	897	896	896.4	898	896	896.0	896
1245.0	897	905.4	911	896	900.3	905	898	898.8	901	896	896.0	896
1255.0	900	904.6	909	900	904.4	909	900	901.2	903	896	896.0	896
1265.0	898	904.2	912	900	903.8	908	902	905.7	913	896	896.0	896
1275.0	901	904.3	912	896	898.8	902	898	901.3	904	896	896.0	896
1285.0	898	903.7	906	896	896.3	897	896	896.3	897	896	896.0	896
1295.0	901	903.2	906	896	896.8	899	896	897.1	898	896	896.0	896
1305.0	899	903.0	907	897	900.3	903	897	899.5	905	896	896.6	897
1315.0	899	905.3	910	902	907.1	911	899	901.6	906	897	899.4	902
1325.0	901	903.3	907	898	904.9	911	899	906.0	911	902	903.8	905
1335.0	900	902.2	907	896	897.1	899	896	899.5	902	905	907.0	909
1345.0	901	903.9	908	896	896.8	899	896	896.5	898	907	908.3	910
1355.0	899	904.2	912	897	898.0	900	896	897.1	898	908	911.2	913
1365.0	902	904.0	908	898	903.8	908	897	901.5	904	910	912.2	914
1375.0	898	902.6	906	904	905.8	908	900	903.8	910	908	910.1	914
1385.0	901	902.5	905	896	901.2	908	899	903.5	906	905	907.8	910
1395.0	899	903.8	907	896	896.5	898	897	898.0	900	904	904.7	906
1405.0	898	903.7	908	896	896.6	897	896	896.9	898	904	905.8	908
1415.0	901	903.7	908	896	897.6	899	897	898.7	901	896	898.9	904
1425.0	899	903.4	909	898	904.4	910	899	900.5	905	896	896.4	897
1435.0	900	903.2	906	901	904.1	908	900	903.4	906	896	896.3	897
1445.0	900	904.9	909	897	900.6	905	900	902.0	905	895	895.9	896
1455.0	899	904.8	908	896	896.7	898	897	899.5	903	896	896.0	896
1465.0	898	902.9	912	896	897.0	899	896	896.7	897	896	896.0	896
1475.0	897	902.7	907	898	899.0	901	897	900.1	903	896	896.0	896
1485.0	903	906.9	913	899	903.6	908	899	902.1	906	896	896.0	896
1495.0	900	904.2	909	902	906.4	909	901	903.0	905	896	896.0	896
1505.0	901	905.8	913	896	900.5	910	900	904.1	909	896	896.0	896
1515.0	900	904.5	909	896	896.5	898	897	898.5	900	896	896.0	896
1525.0	900	904.1	908	896	896.4	897	896	897.2	899	896	896.0	896
1535.0	901	903.5	907	897	898.4	901	897	899.9	902	896	896.0	896
1545.0	900	903.7	907	901	905.2	908	902	902.9	905	896	896.0	896
1555.0	903	904.7	906	898	901.8	906	899	903.1	905	896	896.0	896
1565.0	897	903.1	907	896	898.5	903	899	902.3	906	896	896.0	896
1575.0	900	903.0	905	896	896.3	897	897	897.5	899	896	897.1	900
1585.0	901	903.8	909	897	898.1	900	896	899.1	903	899	899.9	901
1595.0	901	903.9	906	898	902.7	909	899	900.6	903	898	900.9	907
1605.0	903	904.7	907	902	907.2	913	900	902.6	905	904	905.7	908
1615.0	900	903.2	907	898	902.3	906	899	901.7	905	904	905.8	907
1625.0	899	904.6	910	896	896.2	897	896	898.9	901	905	907.7	911
1635.0	900	904.2	908	896	896.4	897	896	897.3	898	910	911.6	914
1645.0	900	904.2	910	897	899.0	901	896	900.0	904	911	913.8	916
1655.0	900	906.2	911	897	900.5	904	900	901.8	905	908	910.4	913
1665.0	899	904.3	912	902	905.7	908	900	902.7	905	901	906.1	908
1675.0	899	901.6	905	897	901.4	906	899	903.3	907	902	903.3	905
1685.0	899	904.6	909	896	896.5	898	896	898.7	900	905	905.4	906
1695.0	898	902.1	904	897	897.5	899	896	898.1	900	899	900.3	905
1705.0	899	904.2	914	898	900.0	903	896	899.7	903	898	898.2	899
1715.0	901	904.2	910	902	905.4	910	900	902.0	905	896	896.4	898
1725.0	900	903.8	912	896	901.1	904	899	900.8	903	896	896.0	896
1735.0	900	903.6	908	896	896.6	898	896	898.2	900	896	896.0	896
1745.0	901	906.5	912	896	896.5	897	896	896.9	898	896	896.0	896
1755.0	902	905.1	907	896	898.4	902	896	897.7	900	896	896.0	896
1765.0	901	904.3	908	899	902.4	908	899	901.8	905	896	896.0	896
1775.0	900	902.2	905	901	904.3	908	903	904.3	907	896	896.0	896
1785.0	899	903.6	912	901	902.6	905	901	902.7	904	896	896.0	896
1795.0	897	905.0	911	896	897.2	900	896	899.4	903	896	896.0	896
1805.0	899	903.9	913	896	896.5	898	897	897.8	899	896	896.0	896
1815.0	899	903.0	909	897	898.6	900	897	898.1	900	896	896.0	896
1825.0	900	904.5	909	896	902.2	908	899	900.5	902	896	896.0	896
1835.0	898	903.9	910	901	905.5	909	899	902.2	905	896	896.0	896
1845.0	901	904.6	910	898	900.1	903	898	899.8	904	896	896.0	896
1855.0	899	902.2	907	896	896.5	898	896	897.8	901	896	896.6	897
1865.0	901	905.0	911	896	896.6	899	896	897.7	899	897	899.7	903
1875.0	899	904.0	908	896	898.4	902	898	899.7	902	902	903.0	904
1885.0	901	904.0	908	899	904.7	908	898	900.7	903	903	904.8	906
1895.0	900	904.8	908	899	903.3	907	900	903.8	908	901	903.2	904
1905.0	897	903.2	909	897	900.2	904	898	901.0	905	904	905.7	909
1915.0	900	904.2	906	896	896.2	897	897	897.6	900	910	911.9	914
1925.0	900	903.9	910	896	898.4	902	896	897.9	901	914	915.5	918
1935.0	899	903.5	909	897	901.0	907	897	900.1	905	914	915.5	917
1945.0	897	902.9	907	903	906.7	909	898	901.4	905	910	913.5	916
1955.0	900	904.4	910	899	900.9	904	898	901.9	906	909	911.3	913
1965.0	901	903.3	907	897	898.2	901	897	898.1	899	904	906.8	909
1975.0	901	904.0	907	896	896.3	897	897	897.9	900	902	902.7	904
1985.0	903	905.2	908	896	899.7	902	897	899.0	901	898	900.2	901
1995.0	900	905.1	911	900	901.9	906	898	900.0	902	898	898.4	899
2005.0	903	904.7	909	901	903.6	906	901	902.9	904	897	897.1	898
2015.0	899	904.0	908	896	898.3	903	898	900.2	902	896	896.1	897
2025.0	900	903.8	909	896	896.8	898	897	897.8	899	896	896.0	896
2035.0	900	903.4	906	896	897.5	900	897	897.9	899	896	896.0	896
2045.0	902	904.7	908	896	898.1	900	898	899.4	902	896	896.0	896
2055.0	901	904.8	909	900	904.9	910	898	900.2	904	896	896.0	896
2065.0	899	904.7	911	899	902.6	906	900	902.0	904	896	896.0	896
2075.0	901	903.7	906	897	898.4	902	897	898.5	900	896	896.0	896
2085.0	897	903.6	909	896	896.8	898	896	897.8	901	896	896.0	896
2095.0	901	903.5	907	896	898.4	904	896	898.7	903	896	896.0	896
2105.0	900	903.7	908	899	901.1	903	897	899.8	902	896	896.0	896
2115.0	899	902.7	907	902	904.3	908	898	900.9	905	896	896.0	896
2125.0	902	904.4	908	896	900.7	904	901	902.7	905	896	896.0	896
2135.0	900	904.2	908	896	896.5	898	897	898.6	902	896	896.1	897
2145.0	901	903.9	908	896	897.1	898	896	897.1	898	896	898.4	900
2155.0	900	904.7	908	896	898.4	900	896	899.7	903	902	902.9	904
2165.0	899	903.0	907	900	901.9	903	897	900.4	902	903	906.3	908
2175.0	901	904.3	906	902	903.9	906	900	902.9	906	904	906.5	908
2185.0	902	904.4	908	896	899.2	902	898	902.6	907	903	904.2	905
2195.0	901	904.0	907	896	897.3	898	896	897.9	900	901	902.4	906
2205.0	901	904.3	909	896	897.0	899	896	897.7	899	905	909.3	912
2215.0	900	902.7	906	896	899.3	904	897	899.9	903	909	910.3	912
2225.0	900	902.9	907	902	906.2	911	898	900.4	904	909	910.8	912
2235.0	900	904.3	909	902	903.1	905	899	903.2	907	912	913.4	915
2245.0	902	903.8	907	896	898.4	903	898	901.6	905	907	911.6	915
2255.0	900	904.0	909	896	897.8	900	897	898.7	900	901	903.2	906
2265.0	900	904.1	907	896	898.4	901	897	898.0	899	899	900.8	903
2275.0	898	903.3	911	897	900.9	904	898	899.7	901	898	898.5	899
2285.0	899	903.0	907	903	905.8	910	897	900.0	903	896	896.6	898
2295.0	900	904.5	913	898	902.3	907	899	901.7	905	896	896.0	896
2305.0	902	905.1	909	896	899.7	903	897	901.3	905	896	896.0	896
2315.0	900	904.0	910	896	896.9	898	897	898.5	899	896	896.0	896
2325.0	898	901.8	909	896	897.9	900	897	898.7	900	896	896.0	896
2335.0	900	903.8	907	898	901.1	904	897	900.1	904	896	896.0	896
2345.0	899	902.8	907	902	905.3	908	898	902.0	905	896	896.0	896
2355.0	900	904.0	907	897	902.3	906	899	901.5	904	896	896.0	896
2365.0	897	905.6	911	896	897.9	901	896	899.3	902	896	896.0	896
2375.0	899	904.1	910	896	897.4	899	896	898.0	899	896	896.0	896
2385.0	899	905.1	913	897	899.1	901	896	898.6	902	896	896.0	896
2395.0	901	903.4	908	897	903.0	908	898	900.9	904	896	896.0	896
2405.0	899	904.1	908	904	905.3	909	897	901.9	909	896	896.0	896
2415.0	901	904.5	910	897	902.8	907	899	902.7	908	896	896.2	897
2425.0	897	902.7	906	896	897.2	899	898	900.0	901	896	896.3	897
2435.0	899	903.1	907	896	897.5	900	896	898.3	901	899	900.8	903
2445.0	900	904.2	907	896	898.3	901	898	899.5	901	902	902.7	904
2455.0	899	903.5	908	900	905.7	911	897	901.4	905	901	902.7	906
2465.0	901	905.1	910	901	903.8	907	899	901.9	905	902	904.0	906
2475.0	900	904.6	909	896	900.6	906	900	902.1	904	904	905.6	908
2485.0	901	904.3	909	896	896.5	897	897	898.8	901	906	908.0	910
2495.0	901	904.4	908	896	898.1	901	897	898.4	900	903	904.9	907
2505.0	899	903.4	907	897	897.9	900	897	898.9	900	908	909.7	913
2515.0	899	903.5	907	897	902.2	906	898	900.4	904	913	914.3	916
2525.0	900	905.3	912	901	903.1	906	898	900.2	903	904	907.9	913
2535.0	898	902.5	908	897	900.2	903	898	900.1	903	901	902.6	905
2545.0	900	904.0	908	896	896.9	898	898	899.1	901	898	898.9	900
2555.0	902	905.4	908	896	897.8	900	896	897.4	900	897	897.2	898
2565.0	900	903.5	907	896	897.7	900	898	900.7	903	897	897.0	897
2575.0	901	904.7	908	903	904.8	907	898	899.8	903	896	896.7	897
2585.0	901	902.6	905	900	902.8	907	899	901.1	904	896	896.0	896
2595.0	902	904.6	909	896	897.8	900	898	900.1	902	896	896.0	896
2605.0	900	904.1	907	896	897.1	900	896	897.5	899	896	896.0	896
2615.0	900	904.5	909	898	899.3	901	896	898.7	901	896	896.0	896
2625.0	901	903.0	909	899	902.4	907	899	901.0	904	896	896.0	896
2635.0	898	904.1	909	901	902.8	905	899	901.8	904	896	896.0	896
2645.0	898	903.0	907	898	900.5	906	898	900.1	902	896	896.0	896
2655.0	899	902.7	906	897	898.4	900	897	899.9	903	896	896.0	896
2665.0	898	903.4	908	896	897.2	900	896	898.0	900	896	896.3	897
2675.0	899	906.0	910	897	898.8	901	898	900.3	903	896	896.0	896
2685.0	898	903.7	907	900	902.7	908	899	901.0	903	896	898.9	902
2695.0	898	903.5	908	902	903.4	906	901	902.9	907	902	903.4	906
2705.0	901	903.9	907	897	899.3	903	898	900.4	903	902	903.6	905
2715.0	901	903.4	907	896	897.4	899	896	898.4	900	902	903.4	905
2725.0	901	903.8	909	896	897.1	900	898	899.2	902	902	903.9	906
2735.0	902	905.6	912	897	900.8	905	898	899.5	902	904	906.1	909
2745.0	902	905.0	909	902	905.2	909	897	899.6	902	907	909.0	911
2755.0	900	902.6	906	897	900.9	905	899	900.6	903	904	906.5	908
2765.0	900	905.2	912	897	897.7	899	897	898.6	900	904	905.3	907
2775.0	900	904.8	911	896	897.5	900	897	898.4	901	903	904.9	908
2785.0	899	903.1	907	896	898.9	902	899	900.6	903	906	907.8	910
2795.0	898	903.3	908	897	900.9	905	898	900.2	903	903	905.4	906
2805.0	898	902.7	906	900	902.8	907	899	901.2	903	903	903.6	905
2815.0	899	903.3	906	896	899.9	903	899	900.6	903	899	899.9	902
2825.0	902	904.5	909	897	898.2	899	897	898.5	900	897	898.2	899
2835.0	902	904.8	910	896	897.4	899	897	898.6	901	897	897.3	898
2845.0	900	904.3	908	897	899.4	903	898	900.0	902	896	897.0	898
2855.0	900	903.7	906	901	903.9	905	899	901.2	905	896	896.0	896
2865.0	901	905.2	909	897	899.5	902	898	900.5	902	896	896.0	896
2875.0	902	904.8	907	896	897.6	899	897	898.7	901	896	896.0	896
2885.0	898	902.3	905	897	898.7	901	897	898.5	900	896	896.0	896
2895.0	901	904.5	908	897	898.9	901	897	899.3	901	896	896.0	896
2905.0	899	903.5	911	897	900.5	907	898	900.8	903	896	896.0	896
2915.0	903	905.4	910	901	904.3	907	898	900.9	904	896	896.0	896
2925.0	900	905.8	911	896	899.3	905	897	899.6	904	896	896.3	897
2935.0	901	904.8	916	896	897.9	899	898	899.1	900	897	897.0	897
2945.0	901	904.1	907	896	898.6	900	897	898.6	901	897	897.6	899
2955.0	900	904.6	910	896	899.3	902	897	898.6	900	897	899.6	902
2965.0	900	902.9	907	898	903.1	907	898	901.0	905	899	899.8	902
2975.0	902	904.5	907	902	903.7	906	898	901.4	904	900	901.0	902
2985.0	900	904.1	910	896	899.0	901	897	899.7	903	900	901.0	902
2995.0	900	903.6	906	896	897.4	899	896	897.6	899	903	904.4	906
3005.0	899	903.6	908	897	898.4	900	897	898.3	900	905	907.0	909
3015.0	898	903.4	908	898	900.5	903	897	899.5	903	904	906.3	908
3025.0	899	904.8	911	898	902.2	907	900	902.1	904	907	908.3	910
3035.0	898	905.9	912	899	901.6	906	901	902.5	904	905	907.7	911
3045.0	898	903.5	908	896	897.5	899	898	899.6	903	904	905.8	907
3055.0	900	905.7	910	896	897.6	899	897	898.6	901	903	905.2	907
3065.0	901	903.8	909	898	899.5	901	898	900.4	902	899	901.3	905
3075.0	900	904.8	908	898	901.5	904	896	899.3	903	898	901.3	904
3085.0	900	903.6	910	901	903.5	905	900	901.0	903	897	897.3	898
3095.0	898	903.7	908	897	899.5	902	897	899.6	902	897	897.0	897
3105.0	901	903.6	907	896	896.7	898	896	897.6	899	897	897.0	897
3115.0	900	904.3	910	896	896.9	898	897	899.7	903	897	897.0	897
3125.0	899	902.8	908	897	899.3	902	898	900.6	904	896	896.7	897
3135.0	900	904.4	913	901	904.0	908	898	900.7	904	896	896.0	896
3145.0	899	904.3	908	899	901.5	904	901	902.6	904	896	896.0	896
3155.0	899	905.4	915	899	900.4	905	897	900.6	903	896	896.0	896
3165.0	900	905.8	913	898	899.1	901	897	898.2	899	896	896.0	896
3175.0	900	903.0	908	897	899.1	901	897	899.6	904	896	896.0	896
3185.0	899	903.1	909	899	900.8	904	897	898.8	902	896	896.0	896
3195.0	898	903.2	908	902	904.1	907	896	900.0	903	896	896.0	896
3205.0	901	904.4	907	900	903.8	910	899	900.7	903	896	896.9	899
3215.0	898	902.9	908	897	898.6	900	898	900.0	904	898	899.2	901
3225.0	899	902.8	906	896	898.1	901	897	899.6	901	902	902.6	903
3235.0	902	904.7	909	896	898.0	900	897	900.6	904	901	902.7	904
3245.0	898	903.8	907	897	900.5	905	898	900.4	903	902	902.0	902
3255.0	899	903.5	907	901	903.7	907	900	902.9	907	901	902.7	906
3265.0	902	905.2	908	899	901.8	904	899	901.8	904	904	905.1	907
3275.0	899	903.1	906	896	897.6	898	897	898.6	902	904	905.6	906
3285.0	897	903.8	907	898	898.7	901	898	900.1	902	905	906.5	909
3295.0	900	903.9	908	897	899.6	902	898	899.4	900	909	911.0	912
3305.0	902	904.9	909	899	902.7	906	899	901.2	904	910	911.1	912
3315.0	899	904.4	911	899	901.2	903	896	898.7	904	907	909.4	912
3325.0	900	904.3	908	897	897.9	900	899	900.8	902	906	908.4	911
3335.0	901	903.7	907	896	897.7	900	898	899.2	900	901	904.1	910
3345.0	900	904.4	908	896	897.9	901	899	900.6	903	898	899.9	901
3355.0	900	903.8	908	899	900.2	902	898	900.3	902	898	898.4	899
3365.0	897	903.7	908	899	902.8	907	898	900.2	902	896	896.3	898
3375.0	900	902.6	907	897	899.9	901	897	899.4	904	896	896.0	896
3385.0	900	904.0	907	896	897.9	900	897	899.5	903	896	896.6	897
3395.0	899	903.2	907	897	898.9	901	897	899.0	902	897	897.0	897
3405.0	901	903.6	906	898	899.6	902	899	901.3	905	897	897.0	897
3415.0	901	904.9	908	898	902.3	907	901	902.6	904	896	896.0	896
3425.0	897	904.5	909	901	904.3	908	900	902.7	908	896	896.0	896
3435.0	899	903.0	906	898	900.1	903	899	901.3	905	896	896.0	896
3445.0	902	904.6	909	896	897.4	899	897	898.1	900	896	896.0	896
3455.0	900	903.9	907	897	898.8	901	898	899.2	901	896	896.0	896
3465.0	899	904.0	908	898	900.1	902	899	901.2	904	896	896.0	896
3475.0	900	904.0	908	899	901.1	905	901	903.7	906	896	897.3	901
3485.0	900	904.6	909	900	902.8	906	898	900.8	903	899	900.7	903
3495.0	901	903.7	907	898	900.8	903	897	899.9	903	901	901.3	903
3505.0	900	903.5	910	896	898.0	899	898	899.5	903	901	903.0	905
3515.0	898	902.9	907	896	898.1	900	897	899.0	902	899	900.1	901
3525.0	900	902.9	906	897	899.5	901	897	898.8	900	898	899.8	902
3535.0	899	903.3	909	900	901.3	903	899	901.8	903	902	904.1	905
3545.0	899	903.7	909	900	902.3	904	899	900.5	903	903	904.7	906
3555.0	900	902.9	905	896	898.4	901	898	900.4	904	907	908.2	909
3565.0	900	902.8	908	896	898.1	901	897	898.4	901	908	909.4	911
3575.0	900	904.1	910	897	898.3	900	896	899.0	901	905	906.9	909
3585.0	901	904.1	909	897	899.7	902	897	898.2	903	905	906.7	909
3595.0	899	904.9	908	900	902.9	908	901	902.1	904	904	905.7	910
3605.0	899	904.1	908	899	901.9	907	900	902.4	905	905	908.1	909
3615.0	898	903.1	907	896	900.1	906	898	900.0	902	900	902.0	905
3625.0	899	903.6	907	896	898.5	901	897	899.4	903	899	899.5	901
3635.0	900	903.4	908	897	899.3	902	898	898.8	900	897	897.9	900
3645.0	899	905.3	909	898	901.3	906	897	898.4	901	896	896.8	897
3655.0	899	903.5	908	902	903.9	906	897	900.1	903	896	896.0	896
3665.0	900	904.0	908	902	903.2	905	899	900.0	902	896	896.0	896
3675.0	898	902.4	906	897	899.1	903	897	899.4	900	896	896.2	897
3685.0	900	903.5	907	897	898.6	900	898	899.4	901	896	896.0	896
3695.0	899	903.9	910	897	898.7	901	897	898.3	900	896	896.0	896
3705.0	898	903.9	908	898	900.4	904	899	901.5	906	896	896.0	896
3715.0	897	904.3	910	898	899.8	902	900	903.4	906	896	896.0	896
3725.0	898	902.6	906	899	900.6	904	898	900.2	901	896	896.0	896
3735.0	901	904.9	909	897	898.2	900	898	899.6	902	896	896.0	896
3745.0	901	904.2	907	897	898.8	901	897	899.9	902	896	896.4	898
3755.0	902	905.6	909	897	898.6	901	897	898.9	902	899	899.9	901
3765.0	898	902.1	906	898	900.6	903	899	901.1	905	900	900.6	901
3775.0	900	903.8	909	898	900.7	903	898	900.5	905	900	902.1	904
3785.0	900	904.8	907	898	899.8	902	897	901.4	904	902	903.1	905
3795.0	900	904.0	907	896	898.2	900	897	898.4	901	903	904.0	906
3805.0	899	903.3	906	896	898.8	902	898	901.0	904	902	903.8	905
3815.0	899	902.5	908	898	900.1	904	896	898.1	902	903	904.7	906
3825.0	901	903.6	907	898	901.9	906	901	902.6	905	901	902.1	904
3835.0	899	903.9	909	897	899.6	902	897	899.7	905	902	903.8	906
3845.0	901	904.8	909	896	898.7	903	898	900.0	902	905	906.7	908
3855.0	899	903.7	912	897	898.1	899	898	899.0	902	907	907.2	908
3865.0	901	903.9	910	899	900.6	904	896	899.7	903	907	907.0	907
3875.0	900	903.9	910	898	902.2	907	898	899.9	903	907	907.0	907
3885.0	900	902.8	906	897	900.3	903	898	900.8	904	907	907.0	907
3895.0	900	905.9	911	896	898.4	901	898	899.5	902	907	907.0	907
3905.0	905	906.3	910	896	898.8	903	896	899.0	903	907	907.0	907
3915.0	898	902.7	907	898	899.3	902	899	900.8	905	907	907.0	907
3925.0	900	902.4	906	898	899.7	903	899	900.7	903	907	907.0	907
3935.0	899	903.9	909	901	903.7	906	898	901.8	907	907	907.0	907
3945.0	899	904.0	908	898	900.4	903	897	899.9	903	907	907.0	907
3955.0	898	902.8	908	897	898.5	901	896	898.8	900	907	907.0	907
3965.0	901	903.6	909	897	898.9	902	898	899.4	901	907	907.0	907
3975.0	901	903.9	913	898	901.1	904	897	899.0	900	907	907.0	907
3985.0	899	903.5	908	900	902.4	905	897	900.5	904	907	907.0	907
3995.0	898	904.0	909	899	902.1	904	897	899.4	902	907	907.0	907
4005.0	902	903.7	906	896	897.7	899	899	901.7	905	907	907.0	907
4015.0	899	902.9	910	896	898.3	900	898	899.3	901	907	907.0	907
4025.0	898	904.5	909	897	898.8	901	897	899.3	901	907	907.0	907
4035.0	902	904.5	907	898	900.3	902	898	899.0	901	907	907.0	907
4045.0	903	905.7	909	900	902.4	905	899	901.7	904	907	907.0	907
4055.0	898	903.7	908	900	901.5	904	898	899.8	902	907	907.0	907
4065.0	901	904.2	908	897	899.3	903	897	899.4	901	907	907.0	907
4075.0	900	902.9	905	898	899.6	901	897	899.4	901	907	907.0	907
4085.0	901	903.8	910	899	900.2	903	898	898.6	901	907	907.0	907
4095.0	902	905.4	909	898	901.0	904	899	900.9	905	907	907.0	907
4105.0	899	901.2	903	899	901.8	905	898	900.9	905	907	907.0	907
4115.0	900	904.0	909	896	899.1	904	897	898.9	900	907	907.0	907
4125.0	900	902.2	905	897	898.8	902	897	899.9	903	907	907.0	907
4135.0	899	902.0	905	896	898.4	901	896	897.9	899	907	907.0	907
4145.0	899	904.8	910	897	899.5	902	898	899.6	901	907	907.0	907
4155.0	899	904.0	907	898	901.8	904	899	901.7	905	907	907.0	907
4165.0	901	903.5	907	899	902.0	905	898	901.1	906	907	907.0	907
4175.0	899	903.1	906	897	899.4	902	898	899.8	902	907	907.0	907
4185.0	897	904.7	913	897	899.1	901	896	899.6	902	907	907.0	907
4195.0	899	903.7	909	897	899.5	902	897	898.5	900	907	907.0	907
4205.0	898	902.8	908	900	901.3	903	900	900.7	902	907	907.0	907
4215.0	901	903.6	909	898	900.9	903	900	901.9	903	907	907.0	907
4225.0	901	903.6	906	897	900.5	904	899	900.1	902	907	907.0	907
4235.0	901	905.8	913	897	899.2	901	900	901.2	903	907	907.0	907
4245.0	899	903.3	908	896	898.5	900	898	900.8	903	907	907.0	907
4255.0	899	902.4	904	897	898.9	902	897	898.9	901	907	907.0	907
4265.0	900	904.5	908	898	901.6	904	899	901.6	904	907	907.0	907
4275.0	900	903.5	908	897	901.5	905	897	899.5	901	907	907.0	907
4285.0	899	902.3	907	897	897.6	898	898	900.1	902	907	907.0	907
4295.0	899	902.6	906	896	898.7	901	898	902.1	906	907	907.0	907
4305.0	902	905.1	911	897	899.3	901	897	899.2	903	907	907.0	907
4315.0	900	904.5	910	900	901.2	903	897	899.5	903	907	907.0	907
4325.0	898	903.7	907	900	902.0	903	898	900.5	903	907	907.0	907
4335.0	900	904.3	908	897	899.3	903	897	898.6	900	907	907.0	907
4345.0	902	904.6	910	897	898.7	900	896	898.8	903	907	907.0	907
4355.0	899	904.0	906	896	899.3	903	897	900.9	904	907	907.0	907
4365.0	900	903.6	908	897	899.6	901	898	900.1	904	907	907.0	907
4375.0	898	903.0	908	897	900.1	902	898	902.4	907	907	907.0	907
4385.0	901	904.7	910	900	901.8	904	900	902.1	905	907	907.0	907
4395.0	901	903.9	906	897	899.7	902	896	899.3	903	907	907.0	907
4405.0	901	903.2	908	897	898.9	902	897	899.0	902	907	907.0	907
4415.0	900	906.1	911	898	900.7	904	897	899.4	901	907	907.0	907
4425.0	900	904.1	908	901	903.0	906	897	898.9	902	907	907.0	907
4435.0	900	905.0	909	899	902.7	906	898	900.6	904	907	907.0	907
4445.0	899	902.7	908	899	901.1	904	899	901.3	903	907	907.0	907
4455.0	899	905.1	911	898	899.8	903	897	900.7	903	907	907.0	907
4465.0	898	901.8	909	896	898.5	900	898	900.4	902	907	907.0	907
4475.0	899	904.0	910	896	899.3	903	899	900.3	903	907	907.0	907
4485.0	900	904.2	909	898	899.5	903	898	901.4	907	907	907.0	907
4495.0	900	903.7	909	900	901.4	903	899	901.7	906	907	907.0	907
4505.0	898	905.4	911	897	899.6	903	898	900.9	904	907	907.0	907
4515.0	901	903.3	909	898	899.8	902	898	899.6	902	907	907.0	907
4525.0	900	903.6	908	898	898.8	901	898	899.7	902	907	907.0	907
4535.0	898	902.3	907	897	899.9	903	897	898.2	900	907	907.0	907
4545.0	896	904.6	912	898	900.3	902	899	900.9	904	907	907.0	907
4555.0	899	903.5	908	896	899.1	902	896	898.7	901	907	907.0	907
4565.0	901	903.7	908	896	898.1	901	897	899.5	901	907	907.0	907
4575.0	899	902.8	909	898	899.7	902	898	899.7	901	907	907.0	907
4585.0	900	903.6	906	897	899.6	903	898	900.2	902	907	907.0	907
4595.0	896	903.2	910	897	900.2	904	897	900.9	904	907	907.0	907
4605.0	903	906.1	910	900	901.2	903	899	901.3	905	907	907.0	907
4615.0	901	905.0	908	898	899.7	902	897	898.1	900	907	907.0	907
4625.0	900	902.2	906	896	898.1	900	896	898.3	899	907	907.0	907
4635.0	899	903.3	912	897	900.3	904	899	900.8	904	907	907.0	907
4645.0	899	905.3	909	900	901.4	905	898	899.7	901	907	907.0	907
4655.0	902	904.2	907	898	900.2	904	897	901.5	905	907	907.0	907
4665.0	899	903.4	912	898	899.8	902	898	900.8	903	907	907.0	907
4675.0	899	903.6	912	898	899.1	900	898	899.8	904	907	907.0	907
4685.0	903	905.7	911	897	900.0	902	898	899.3	901	907	907.0	907
4695.0	901	905.7	911	897	899.7	903	897	899.3	902	907	907.0	907
4705.0	900	903.0	906	898	900.4	903	897	900.0	902	907	907.0	907
4715.0	901	903.7	908	896	898.7	901	898	900.2	903	907	907.0	907
4725.0	898	903.7	907	897	899.1	901	897	899.7	903	907	907.0	907
4735.0	899	905.2	909	897	898.9	901	897	900.0	902	907	907.0	907
4745.0	899	903.3	907	899	900.7	904	897	898.9	901	907	907.0	907
4755.0	900	903.3	906	898	901.2	906	897	900.2	903	907	907.0	907
4765.0	901	904.6	908	898	901.1	904	898	900.9	904	907	907.0	907
4775.0	901	903.6	906	897	899.7	902	897	899.6	903	907	907.0	907
4785.0	898	903.9	911	896	898.6	901	898	899.2	901	907	907.0	907
4795.0	899	902.6	906	897	897.7	899	900	901.4	904	907	907.0	907
4805.0	902	905.2	912	899	901.2	904	900	901.4	903	907	907.0	907
4815.0	901	904.5	908	897	900.0	903	901	901.6	903	907	907.0	907
4825.0	902	905.8	911	898	900.9	904	898	900.3	902	907	907.0	907
4835.0	899	903.7	909	897	898.9	901	899	902.1	906	907	907.0	907
4845.0	901	904.9	912	897	899.8	903	898	900.1	902	907	907.0	907
4855.0	898	904.5	909	897	899.8	904	897	899.6	902	907	907.0	907
4865.0	900	903.6	909	898	900.6	903	897	900.9	903	907	907.0	907
4875.0	899	903.4	907	897	901.0	904	898	900.3	902	907	907.0	907
4885.0	899	904.4	910	898	899.8	904	898	900.3	903	907	907.0	907
4895.0	901	904.3	908	897	900.5	906	898	900.6	902	907	907.0	907
4905.0	900	903.7	912	898	900.2	904	898	900.2	904	907	907.0	907
4915.0	900	904.0	908	898	900.9	902	898	900.4	904	907	907.0	907
4925.0	901	904.2	907	896	899.2	901	898	900.7	903	907	907.0	907
4935.0	899	903.2	906	898	900.2	903	896	899.2	903	907	907.0	907
4945.0	901	905.5	910	897	899.0	903	901	902.5	904	907	907.0	907
4955.0	902	905.1	912	898	899.5	902	897	900.9	904	907	907.0	907
4965.0	901	904.5	909	897	899.1	901	898	900.5	902	907	907.0	907
4975.0	900	903.5	907	900	902.1	905	896	900.6	905	907	907.0	907
4985.0	901	904.3	907	899	901.2	904	898	901.6	905	907	907.0	907


==> AV10_W0_U_M4_D2_HB_S3_W2_10_R10_6_RP10_5_PB16384_HT32_ST1024_THROUGHPUT.dat <==
sample_avg input_min input_avg input_max output_min output_avg output_max 
3.6	454	827.6	3640	0	0.0	0
13.5	290	348.4	422	0	0.0	0
23.5	238	259.2	282	0	0.0	0
33.5	244	255.6	264	0	0.0	0
43.5	246	255.6	270	0	0.0	0
53.5	244	251.8	258	0	0.0	0
63.5	242	249.8	258	0	0.0	0
73.5	236	251.6	262	0	0.0	0
83.5	238	246.0	254	0	0.0	0
93.5	242	246.2	254	0	0.0	0
103.5	240	246.8	258	0	0.0	0
113.5	240	244.6	248	0	0.0	0
123.5	230	242.0	256	0	0.0	0
133.5	232	238.0	244	0	0.0	0
143.5	235	240.1	244	0	0.0	0
153.5	234	239.4	244	0	0.0	0
163.5	234	239.4	244	0	0.0	0
173.5	232	237.0	242	0	0.0	0
183.5	226	232.2	238	0	0.0	0
193.5	230	233.2	238	0	0.0	0
203.5	228	233.4	238	0	0.0	0
213.5	232	233.4	234	0	0.0	0
223.5	230	232.4	236	0	0.0	0
233.5	228	231.2	236	0	0.0	0
243.5	224	228.2	232	0	0.0	0
253.5	226	229.2	232	0	0.0	0
263.5	228	231.6	236	0	0.0	0
273.5	228	232.6	236	0	0.0	0
283.5	230	234.0	240	0	0.0	0
293.5	226	230.8	234	0	0.0	0
303.5	226	229.0	234	0	0.0	0
313.5	230	233.2	238	0	0.0	0
323.5	230	233.2	238	0	0.0	0
333.5	230	233.0	240	0	0.0	0
343.5	232	232.6	234	0	0.0	0
353.5	224	230.6	234	0	0.0	0
363.5	226	232.2	244	0	0.0	0
373.5	230	233.0	236	0	0.0	0
383.5	228	233.4	238	0	0.0	0
393.5	230	233.2	236	0	0.0	0
403.5	228	230.6	234	0	0.0	0
413.5	222	229.2	232	0	0.0	0
423.5	226	231.6	238	0	0.0	0
433.5	226	233.2	238	0	0.0	0
443.5	228	231.6	236	0	0.0	0
453.5	230	232.0	236	0	0.0	0
463.5	228	230.6	234	0	0.0	0
473.5	230	232.0	234	0	0.0	0
483.5	228	232.6	238	0	0.0	0
493.5	230	232.8	236	0	0.0	0
503.5	228	231.8	234	0	0.0	0
513.5	224	230.0	236	0	0.0	0
523.5	226	229.3	232	0	0.0	0
533.5	228	230.2	234	0	0.0	0
543.5	228	231.4	234	0	0.0	0
553.5	228	233.6	238	0	0.0	0
563.5	228	232.6	236	0	0.0	0
573.5	226	230.2	234	0	0.0	0
583.5	226	229.2	234	0	0.0	0
593.5	228	231.8	234	0	0.0	0
603.5	230	233.0	236	0	0.0	0
613.5	230	233.0	238	0	0.0	0
623.5	230	232.0	234	0	0.0	0
633.5	226	229.6	234	0	0.0	0
643.5	226	230.2	236	0	0.0	0
653.5	228	232.8	236	0	0.0	0
663.5	226	233.0	240	0	0.0	0
673.5	228	232.0	236	0	0.0	0
683.5	228	232.4	238	0	0.0	0
693.5	228	232.0	240	0	0.0	0
703.5	228	231.6	234	0	0.0	0
713.5	228	232.8	240	0	0.0	0
723.5	226	232.4	238	0	0.0	0
733.5	228	232.2	238	0	0.0	0
743.5	228	230.6	234	0	0.0	0
753.5	226	229.3	232	0	0.0	0
763.5	230	232.4	234	0	0.0	0
773.5	228	232.3	238	0	0.0	0
783.5	230	233.2	236	0	0.0	0
793.5	230	231.4	234	0	0.0	0
803.5	226	230.2	234	0	0.0	0
813.5	226	230.4	234	0	0.0	0
823.5	228	232.2	234	0	0.0	0
833.5	230	232.2	236	0	0.0	0
843.5	228	231.8	236	0	0.0	0
853.5	226	232.6	236	0	0.0	0
863.5	226	229.6	232	0	0.0	0
873.5	230	231.6	234	0	0.0	0
883.5	230	233.8	238	0	0.0	0
893.5	230	233.4	238	0	0.0	0
903.5	228	232.6	236	0	0.0	0
913.5	224	230.2	234	0	0.0	0
923.5	228	230.4	232	0	0.0	0
933.5	226	232.2	236	0	0.0	0
943.5	228	231.8	234	0	0.0	0
953.5	230	233.4	236	0	0.0	0
963.5	230	232.8	236	0	0.0	0
973.5	226	230.4	234	0	0.0	0
983.5	230	231.6	234	0	0.0	0
993.5	230	233.4	236	0	0.0	0
1003.5	226	231.5	236	0	0.0	0
1013.5	228	232.4	236	0	0.0	0
1023.5	228	231.8	236	0	0.0	0
1033.5	226	231.6	234	0	0.0	0
1043.5	228	232.4	236	0	0.0	0
1053.5	228	233.2	236	0	0.0	0
1063.5	226	230.6	236	0	0.0	0
1073.5	230	232.4	236	0	0.0	0
1083.5	228	231.4	238	0	0.0	0
1093.5	226	229.4	234	0	0.0	0
1103.5	230	231.6	234	0	0.0	0
1113.5	230	231.8	234	0	0.0	0
1123.5	228	231.4	238	0	0.0	0
1133.5	228	231.8	236	0	0.0	0
1143.5	228	230.4	234	0	0.0	0
1153.5	226	231.0	234	0	0.0	0
1163.5	230	232.8	236	0	0.0	0
1173.5	230	232.0	236	0	0.0	0
1183.5	228	232.4	236	0	0.0	0
1193.5	228	232.4	240	0	0.0	0
1203.5	224	231.0	234	0	0.0	0
1213.5	228	231.4	234	0	0.0	0
1223.5	228	233.6	238	0	0.0	0
1233.5	228	232.4	236	0	0.0	0
1243.5	230	232.0	236	0	0.0	0
1253.5	228	231.2	234	0	0.0	0
1263.5	226	230.4	234	0	0.0	0
1273.5	230	232.0	236	0	0.0	0
1283.5	230	232.4	236	0	0.0	0
1293.5	228	232.8	236	0	0.0	0
1303.5	228	231.8	236	0	0.0	0
1313.5	226	230.2	236	0	0.0	0
1323.5	226	229.4	234	0	0.0	0
1333.5	226	232.0	236	0	0.0	0
1343.5	228	231.6	234	0	0.0	0
1353.5	228	231.0	234	0	0.0	0
1363.5	228	231.0	236	0	0.0	0
1373.5	226	230.0	234	0	0.0	0
1383.5	230	231.4	236	0	0.0	0
1393.5	226	232.6	236	0	0.0	0
1403.5	228	231.4	234	0	0.0	0
1413.5	232	233.6	238	0	0.0	0
1423.5	226	230.4	234	0	0.0	0
1433.5	228	229.4	232	0	0.0	0
1443.5	226	229.8	236	0	0.0	0
1453.5	230	232.3	234	0	0.0	0
1463.5	230	233.8	238	0	0.0	0
1473.5	228	230.8	234	0	0.0	0
1483.5	226	229.6	234	0	0.0	0
1493.5	226	230.2	234	0	0.0	0
1503.5	228	230.8	234	0	0.0	0
1513.5	230	232.6	236	0	0.0	0
1523.5	228	232.0	236	0	0.0	0
1533.5	228	232.4	238	0	0.0	0
1543.5	226	231.0	236	0	0.0	0
1553.5	228	231.4	236	0	0.0	0
1563.5	228	232.8	238	0	0.0	0
1573.5	230	233.8	236	0	0.0	0
1583.5	230	232.6	236	0	0.0	0
1593.5	228	232.2	236	0	0.0	0
1603.5	226	230.4	234	0	0.0	0
1613.5	226	230.8	234	0	0.0	0
1623.5	228	231.2	236	0	0.0	0
1633.5	228	232.0	234	0	0.0	0
1643.5	230	231.6	236	0	0.0	0
1653.5	228	230.4	232	0	0.0	0
1663.5	224	229.8	236	0	0.0	0
1673.5	228	230.8	236	0	0.0	0
1683.5	230	233.6	236	0	0.0	0
1693.5	230	233.6	236	0	0.0	0
1703.5	228	231.8	234	0	0.0	0
1713.5	228	231.6	234	0	0.0	0
1723.5	228	232.2	236	0	0.0	0
1733.5	230	232.8	236	0	0.0	0
1743.5	226	231.2	234	0	0.0	0
1753.5	226	232.2	234	0	0.0	0
1763.5	230	232.8	236	0	0.0	0
1773.5	228	230.8	234	0	0.0	0
1783.5	226	230.7	234	0	0.0	0
1793.5	228	231.0	236	0	0.0	0
1803.5	230	232.8	238	0	0.0	0
1813.5	230	232.0	234	0	0.0	0
1823.5	226	230.8	234	0	0.0	0
1833.5	226	230.2	236	0	0.0	0
1843.5	228	233.0	236	0	0.0	0
1853.5	232	233.4	238	0	0.0	0
1863.5	230	232.8	238	0	0.0	0
1873.5	230	231.4	234	0	0.0	0
1883.5	228	231.0	234	0	0.0	0
1893.5	228	229.8	232	0	0.0	0
1903.5	228	231.0	234	0	0.0	0
1913.5	230	233.0	236	0	0.0	0
1923.5	230	231.8	234	0	0.0	0
1933.5	226	230.4	236	0	0.0	0
1943.5	226	230.8	234	0	0.0	0
1953.5	228	231.6	236	0	0.0	0
1963.5	228	231.4	236	0	0.0	0
1973.5	228	232.4	236	0	0.0	0
1983.5	228	232.2	236	0	0.0	0
1993.5	226	231.2	234	0	0.0	0
2003.5	226	231.8	236	0	0.0	0
2013.5	226	231.6	234	0	0.0	0
2023.5	228	232.6	236	0	0.0	0
2033.5	228	232.0	234	0	0.0	0
2043.5	228	232.0	234	0	0.0	0
2053.5	228	230.2	232	0	0.0	0
2063.5	226	231.0	238	0	0.0	0
2073.5	228	231.6	238	0	0.0	0
2083.5	228	231.6	234	0	0.0	0
2093.5	232	234.2	238	0	0.0	0
2103.5	228	232.2	236	0	0.0	0
2113.5	226	231.6	234	0	0.0	0
2123.5	228	231.8	236	0	0.0	0
2133.5	230	232.6	236	0	0.0	0
2143.5	228	231.2	234	0	0.0	0
2153.5	232	233.2	236	0	0.0	0
2163.5	228	230.8	232	0	0.0	0
2173.5	228	231.0	234	0	0.0	0
2183.5	226	232.0	238	0	0.0	0
2193.5	230	232.4	238	0	0.0	0
2203.5	230	232.6	236	0	0.0	0
2213.5	228	231.2	234	0	0.0	0
2223.5	226	229.8	234	0	0.0	0
2233.5	226	230.0	234	0	0.0	0
2243.5	228	231.0	234	0	0.0	0
2253.5	228	232.6	238	0	0.0	0
2263.5	228	231.8	236	0	0.0	0
2273.5	228	231.2	236	0	0.0	0
2283.5	230	231.4	234	0	0.0	0
2293.5	224	229.2	234	0	0.0	0
2303.5	224	230.4	234	0	0.0	0
2313.5	228	232.0	234	0	0.0	0
2323.5	228	232.0	234	0	0.0	0
2333.5	230	232.6	236	0	0.0	0
2343.5	226	230.8	234	0	0.0	0
2353.5	228	231.4	236	0	0.0	0
2363.5	228	231.4	234	0	0.0	0
2373.5	230	233.4	238	0	0.0	0
2383.5	228	231.8	236	0	0.0	0
2393.5	228	231.8	234	0	0.0	0
2403.5	226	230.0	232	0	0.0	0
2413.5	226	230.4	236	0	0.0	0
2423.5	230	231.8	234	0	0.0	0
2433.5	230	232.0	236	0	0.0	0
2443.5	228	232.2	234	0	0.0	0
2453.5	226	230.8	234	0	0.0	0
2463.5	228	230.6	234	0	0.0	0
2473.5	224	230.6	234	0	0.0	0
2483.5	228	231.4	236	0	0.0	0
2493.5	228	232.0	234	0	0.0	0
2503.5	226	231.8	234	0	0.0	0
2513.5	226	231.4	234	0	0.0	0
2523.5	226	229.2	232	0	0.0	0
2533.5	226	232.8	236	0	0.0	0
2543.5	230	232.4	238	0	0.0	0
2553.5	230	232.4	234	0	0.0	0
2563.5	230	233.2	236	0	0.0	0
2573.5	228	231.2	234	0	0.0	0
2583.5	228	231.4	236	0	0.0	0
2593.5	230	232.8	238	0	0.0	0
2603.5	230	232.2	234	0	0.0	0
2613.5	228	232.8	238	0	0.0	0
2623.5	228	230.6	234	0	0.0	0
2633.5	228	231.2	234	0	0.0	0
2643.5	228	232.2	236	0	0.0	0
2653.5	226	230.8	234	0	0.0	0
2663.5	226	232.4	240	0	0.0	0
2673.5	228	231.6	234	0	0.0	0
2683.5	228	231.8	238	0	0.0	0
2693.5	228	231.4	236	0	0.0	0
2703.5	230	232.0	236	0	0.0	0
2713.5	228	232.0	236	0	0.0	0
2723.5	228	232.6	236	0	0.0	0
2733.5	228	232.6	236	0	0.0	0
2743.5	226	230.4	234	0	0.0	0
2753.5	224	231.2	236	0	0.0	0
2763.5	228	232.0	234	0	0.0	0
2773.5	230	232.2	236	0	0.0	0
2783.5	228	231.4	234	0	0.0	0
2793.5	228	231.0	234	0	0.0	0
2803.5	228	230.8	234	0	0.0	0
2813.5	230	232.4	234	0	0.0	0
2823.5	228	232.8	236	0	0.0	0
2833.5	230	232.4	236	0	0.0	0
2843.5	230	232.6	234	0	0.0	0
2853.5	228	231.4	236	0	0.0	0
2863.5	230	232.8	236	0	0.0	0
2873.5	228	233.0	240	0	0.0	0
2883.5	228	232.8	240	0	0.0	0
2893.5	230	232.0	236	0	0.0	0
2903.5	228	231.8	236	0	0.0	0
2913.5	228	231.2	236	0	0.0	0
2923.5	230	233.0	236	0	0.0	0
2933.5	228	232.8	238	0	0.0	0
2943.5	228	231.8	236	0	0.0	0
2953.5	228	231.8	238	0	0.0	0
2963.5	228	231.6	234	0	0.0	0
2973.5	228	230.8	234	0	0.0	0
2983.5	228	231.4	234	0	0.0	0
2993.5	228	233.2	236	0	0.0	0
3003.5	228	231.6	234	0	0.0	0
3013.5	228	232.0	234	0	0.0	0
3023.5	226	230.0	234	0	0.0	0
3033.5	226	230.6	232	0	0.0	0
3043.5	228	232.4	236	0	0.0	0
3053.5	230	232.2	234	0	0.0	0
3063.5	228	231.9	236	0	0.0	0
3073.5	228	232.2	236	0	0.0	0
3083.5	224	230.0	234	0	0.0	0
3093.5	230	233.6	236	0	0.0	0
3103.5	230	233.8	238	0	0.0	0
3113.5	226	231.6	238	0	0.0	0
3123.5	226	231.8	236	0	0.0	0
3133.5	226	230.2	234	0	0.0	0
3143.5	226	230.6	236	0	0.0	0
3153.5	228	231.8	238	0	0.0	0
3163.5	230	233.2	238	0	0.0	0
3173.5	230	233.2	238	0	0.0	0
3183.5	228	231.6	234	0	0.0	0
3193.5	224	230.6	234	0	0.0	0
3203.5	228	231.2	232	0	0.0	0
3213.5	224	231.6	236	0	0.0	0
3223.5	230	232.2	236	0	0.0	0
3233.5	228	232.2	236	0	0.0	0
3243.5	230	232.4	238	0	0.0	0
3253.5	228	231.6	236	0	0.0	0
3263.5	228	230.8	234	0	0.0	0
3273.5	228	231.8	236	0	0.0	0
3283.5	228	232.0	234	0	0.0	0
3293.5	228	231.4	236	0	0.0	0
3303.5	226	231.0	232	0	0.0	0
3313.5	226	231.2	236	0	0.0	0
3323.5	230	231.8	234	0	0.0	0
3333.5	228	231.5	234	0	0.0	0
3343.5	230	232.2	234	0	0.0	0
3353.5	230	231.8	238	0	0.0	0
3363.5	228	232.4	236	0	0.0	0
3373.5	228	231.4	236	0	0.0	0
3383.5	228	231.0	234	0	0.0	0
3393.5	230	232.6	238	0	0.0	0
3403.5	228	232.0	236	0	0.0	0
3413.5	228	231.4	236	0	0.0	0
3423.5	226	230.6	234	0	0.0	0
3433.5	230	231.8	234	0	0.0	0
3443.5	228	231.8	234	0	0.0	0
3453.5	230	232.4	234	0	0.0	0
3463.5	230	232.5	234	0	0.0	0
3473.5	228	232.2	236	0	0.0	0
3483.5	226	230.2	234	0	0.0	0
3493.5	228	231.4	236	0	0.0	0
3503.5	230	232.2	236	0	0.0	0
3513.5	228	232.2	236	0	0.0	0
3523.5	228	231.4	234	0	0.0	0
3533.5	228	231.0	234	0	0.0	0
3543.5	228	231.4	236	0	0.0	0
3553.5	228	232.0	234	0	0.0	0
3563.5	230	231.6	234	0	0.0	0
3573.5	228	231.2	234	0	0.0	0
3583.5	228	230.8	238	0	0.0	0
3593.5	228	230.4	234	0	0.0	0
3603.5	226	230.6	234	0	0.0	0
3613.5	226	231.6	234	0	0.0	0
3623.5	226	232.0	238	0	0.0	0
3633.5	230	232.4	236	0	0.0	0
3643.5	226	230.8	238	0	0.0	0
3653.5	228	231.6	234	0	0.0	0
3663.5	230	232.4	236	0	0.0	0
3673.5	226	230.8	234	0	0.0	0
3683.5	230	232.4	238	0	0.0	0
3693.5	226	232.8	236	0	0.0	0
3703.5	228	231.6	234	0	0.0	0
3713.5	228	232.8	240	0	0.0	0
3723.5	226	231.6	236	0	0.0	0
3733.5	230	232.2	234	0	0.0	0
3743.5	228	232.8	238	0	0.0	0
3753.5	228	231.2	236	0	0.0	0
3763.5	230	231.8	236	0	0.0	0
3773.5	228	230.4	232	0	0.0	0
3783.5	230	232.0	234	0	0.0	0
3793.5	230	233.0	236	0	0.0	0
3803.5	230	231.8	236	0	0.0	0
3813.5	230	231.6	234	0	0.0	0
3823.5	228	231.6	234	0	0.0	0
3833.5	228	232.0	234	0	0.0	0
3843.5	230	232.6	238	0	0.0	0
3853.5	226	232.0	238	0	0.0	0
3863.5	230	233.8	240	0	0.0	0
3873.5	230	233.0	238	0	0.0	0
3883.5	228	232.2	236	0	0.0	0
3893.5	228	231.6	234	0	0.0	0
3903.5	226	232.6	236	0	0.0	0
3913.5	228	231.6	236	0	0.0	0
3923.5	230	231.8	236	0	0.0	0
3933.5	226	232.0	236	0	0.0	0
3943.5	226	232.0	234	0	0.0	0
3953.5	230	232.2	236	0	0.0	0
3963.5	230	232.6	238	0	0.0	0
3973.5	230	233.2	236	0	0.0	0
3983.5	228	231.4	236	0	0.0	0
3993.5	228	232.2	234	0	0.0	0
4003.5	228	231.6	236	0	0.0	0
4013.5	230	232.8	236	0	0.0	0
4023.5	228	231.4	236	0	0.0	0
4033.5	228	231.4	234	0	0.0	0
4043.5	228	231.4	234	0	0.0	0
4053.5	228	232.4	234	0	0.0	0
4063.5	230	231.2	232	0	0.0	0
4073.5	230	232.0	234	0	0.0	0
4083.5	228	232.0	236	0	0.0	0
4093.5	226	230.8	232	0	0.0	0
4103.5	228	231.2	236	0	0.0	0
4113.5	230	232.4	234	0	0.0	0
4123.5	228	232.4	236	0	0.0	0
4133.5	230	233.0	236	0	0.0	0
4143.5	230	232.6	234	0	0.0	0
4153.5	226	230.6	234	0	0.0	0
4163.5	228	230.8	234	0	0.0	0
4173.5	228	231.8	234	0	0.0	0
4183.5	228	230.6	232	0	0.0	0
4193.5	228	230.8	234	0	0.0	0
4203.5	228	232.0	236	0	0.0	0
4213.5	228	231.6	234	0	0.0	0
4223.5	230	231.8	234	0	0.0	0
4233.5	228	231.8	236	0	0.0	0
4243.5	228	231.6	236	0	0.0	0
4253.5	228	231.6	236	0	0.0	0
4263.5	224	231.4	236	0	0.0	0
4273.5	228	231.0	234	0	0.0	0
4283.5	230	231.8	234	0	0.0	0
4293.5	228	231.0	236	0	0.0	0
4303.5	228	231.8	236	0	0.0	0
4313.5	230	231.8	236	0	0.0	0
4323.5	226	231.4	234	0	0.0	0
4333.5	228	230.4	232	0	0.0	0
4343.5	228	232.8	236	0	0.0	0
4353.5	228	232.0	238	0	0.0	0
4363.5	230	231.8	236	0	0.0	0
4373.5	228	231.2	234	0	0.0	0
4383.5	228	231.8	236	0	0.0	0
4393.5	228	231.6	234	0	0.0	0
4403.5	228	231.4	236	0	0.0	0
4413.5	230	232.0	234	0	0.0	0
4423.5	230	231.4	234	0	0.0	0
4433.5	228	231.0	234	0	0.0	0
4443.5	226	232.2	240	0	0.0	0
4453.5	228	231.2	236	0	0.0	0
4463.5	230	233.4	238	0	0.0	0
4473.5	228	232.2	238	0	0.0	0
4483.5	228	233.0	238	0	0.0	0
4493.5	226	231.4	234	0	0.0	0
4503.5	228	231.8	234	0	0.0	0
4513.5	228	232.0	234	0	0.0	0
4523.5	228	232.2	238	0	0.0	0
4533.5	228	231.2	234	0	0.0	0
4543.5	230	232.0	236	0	0.0	0
4553.5	226	232.6	236	0	0.0	0
4563.5	226	231.7	238	0	0.0	0
4573.5	230	232.0	234	0	0.0	0
4583.5	230	233.2	238	0	0.0	0
4593.5	228	232.4	238	0	0.0	0
4603.5	228	231.4	234	0	0.0	0
4613.5	226	230.6	234	0	0.0	0
4623.5	230	232.2	234	0	0.0	0
4633.5	230	232.6	236	0	0.0	0
4643.5	228	230.4	234	0	0.0	0
4653.5	228	232.2	236	0	0.0	0
4663.5	228	231.6	234	0	0.0	0
4673.5	230	232.4	236	0	0.0	0
4683.5	230	232.8	236	0	0.0	0
4693.5	228	232.4	234	0	0.0	0
4703.5	228	231.4	236	0	0.0	0
4713.5	228	231.5	236	0	0.0	0
4723.5	228	232.0	236	0	0.0	0
4733.5	228	232.2	238	0	0.0	0
4743.5	226	230.8	232	0	0.0	0
4753.5	230	232.8	236	0	0.0	0
4763.5	230	231.1	232	0	0.0	0
4773.5	228	231.2	236	0	0.0	0
4783.5	226	231.2	234	0	0.0	0
4793.5	230	233.2	238	0	0.0	0
4803.5	228	231.0	236	0	0.0	0
4813.5	230	232.0	236	0	0.0	0
4823.5	228	232.4	236	0	0.0	0
4833.5	228	231.3	234	0	0.0	0
4843.5	228	231.8	236	0	0.0	0
4853.5	228	232.8	238	0	0.0	0
4863.5	224	230.8	236	0	0.0	0
4873.5	230	231.4	234	0	0.0	0
4883.5	230	232.2	234	0	0.0	0
4893.5	230	231.0	232	0	0.0	0
4903.5	228	232.4	236	0	0.0	0
4913.5	228	231.6	236	0	0.0	0
4923.5	228	231.2	238	0	0.0	0
4933.5	228	231.4	234	0	0.0	0
4943.5	228	230.6	234	0	0.0	0
4953.5	228	232.0	234	0	0.0	0
4963.5	230	233.2	238	0	0.0	0
4973.5	226	231.2	238	0	0.0	0
4983.5	228	232.4	236	0	0.0	0


==> AV10_W0_U_M4_D2_HB_S3_W2_10_R10_6_RP10_5_PB16384_HT512_ST1024_OVERFLOWBUF.dat <==
sample_avg s1_buf_min s1_buf_avg s1_buf_max s2_buf_min s2_buf_avg s2_buf_max s3_buf_min s3_buf_avg s3_buf_max s4_buf_min s4_buf_avg s4_buf_max s5_buf_min s5_buf_avg s5_buf_max s6_buf_min s6_buf_avg s6_buf_max s7_buf_min s7_buf_avg s7_buf_max s8_buf_min s8_buf_avg s8_buf_max 
5.0	211	226.6	247	11	58.1	74	10	45.7	68	0	0.0	0
15.0	207	224.7	257	59	64.9	75	65	74.0	82	1	7.7	17
25.0	207	230.3	260	60	65.7	72	62	66.4	72	23	36.9	54
35.0	208	226.0	243	49	66.9	78	62	68.0	73	58	72.5	80
45.0	196	221.4	243	61	63.7	68	59	63.8	69	73	77.0	80
55.0	209	230.5	246	50	63.6	74	56	67.2	82	66	71.2	76
65.0	200	219.2	239	58	67.5	75	55	59.9	66	65	70.5	79
75.0	211	226.4	243	42	63.4	81	56	62.1	68	75	80.0	85
85.0	214	232.8	252	50	60.7	75	51	60.4	68	77	80.4	82
95.0	212	229.4	262	44	57.8	73	54	60.8	68	64	70.4	79
105.0	199	226.3	243	55	61.4	66	60	66.2	72	57	62.6	72
115.0	203	219.5	238	64	74.3	85	52	59.6	65	56	59.4	62
125.0	198	223.5	251	52	67.7	75	58	63.9	73	48	54.1	60
135.0	195	219.1	243	48	66.6	75	57	60.9	65	59	61.8	63
145.0	213	230.0	257	63	70.5	78	57	69.3	81	63	65.4	69
155.0	198	228.0	258	55	63.3	77	57	63.7	74	58	62.5	67
165.0	216	230.1	250	51	62.4	69	57	64.3	73	54	56.7	61
175.0	200	228.1	250	53	64.7	75	53	63.5	69	56	62.2	66
185.0	202	224.7	258	45	56.3	65	53	62.9	71	56	61.3	66
195.0	204	223.2	244	47	54.5	63	50	61.1	68	58	59.8	62
205.0	199	231.5	266	45	58.2	65	52	63.0	70	62	65.4	70
215.0	205	225.9	242	53	61.4	73	56	65.3	74	58	60.5	63
225.0	214	231.2	249	51	56.1	63	49	60.3	72	48	52.5	60
235.0	207	227.2	246	52	60.3	69	50	62.4	70	54	59.0	64
245.0	208	222.9	247	55	66.9	75	54	62.7	71	59	63.3	70
255.0	205	225.1	263	56	63.4	70	43	61.6	74	62	65.1	68
265.0	183	223.4	243	62	67.1	70	57	66.7	74	62	65.0	69
275.0	220	232.8	252	59	65.7	73	48	55.0	63	58	59.9	62
285.0	207	227.2	252	59	64.6	72	47	56.8	64	55	58.3	62
295.0	196	229.9	258	54	64.8	72	48	57.7	70	61	66.1	71
305.0	210	226.5	250	47	55.4	71	53	66.0	73	60	64.4	69
315.0	198	224.2	238	52	56.2	63	53	59.9	73	52	55.2	59
325.0	207	227.8	251	50	66.0	78	64	66.8	74	56	62.4	66
335.0	209	221.2	235	47	57.5	64	55	63.7	74	66	67.8	68
345.0	201	221.8	237	49	61.1	73	60	65.5	71	68	68.0	68
355.0	207	224.6	250	58	66.7	72	56	61.4	68	68	68.0	68
365.0	209	225.1	236	48	59.2	69	51	58.9	65	68	68.0	68
375.0	208	231.2	249	49	60.8	71	54	63.4	72	68	68.0	68
385.0	206	221.9	244	39	55.5	63	62	71.1	81	68	68.0	68
395.0	207	220.1	236	62	75.3	85	54	57.7	65	68	68.0	68
405.0	201	227.2	252	44	56.2	72	54	62.5	70	68	68.0	68
415.0	203	223.2	239	52	62.5	71	57	60.1	65	68	68.0	68
425.0	190	223.9	242	55	61.3	71	58	65.9	74	68	68.0	68
435.0	203	227.3	266	57	63.0	69	60	64.4	71	68	68.0	68
445.0	211	232.9	253	53	63.6	77	55	65.0	75	68	68.0	68
455.0	199	224.5	246	53	67.1	79	49	61.3	71	68	68.0	68
465.0	185	214.2	231	45	63.4	74	55	60.6	64	68	68.0	68
475.0	207	222.6	239	52	62.9	72	61	63.8	70	68	68.0	68
485.0	199	221.2	241	60	66.7	75	48	57.8	64	68	68.0	68
495.0	206	224.4	240	58	62.0	66	50	64.4	82	68	68.0	68
505.0	212	228.4	256	56	60.5	69	66	73.7	81	68	68.0	68
515.0	207	229.7	252	57	64.5	71	61	65.4	72	68	68.0	68
525.0	205	228.4	257	61	67.7	73	55	60.1	64	68	68.0	68
535.0	206	222.9	239	63	70.0	81	57	61.3	66	68	68.0	68
545.0	198	227.6	256	53	63.5	73	60	65.9	72	68	68.0	68
555.0	202	225.9	250	43	63.4	73	49	57.6	65	68	68.0	68
565.0	214	227.7	256	53	66.6	80	48	57.0	65	68	68.0	68
575.0	205	223.7	241	52	61.8	76	50	65.7	81	68	68.0	68
585.0	190	226.0	269	51	60.4	80	62	66.3	74	68	68.0	68
595.0	200	222.1	239	56	66.1	78	61	64.1	67	68	68.0	68
605.0	192	218.2	253	64	69.4	76	55	62.5	70	68	68.0	68
615.0	216	228.9	248	53	63.2	69	52	60.5	69	68	68.0	68
625.0	203	225.0	257	55	63.8	71	56	64.3	72	68	68.0	68
635.0	206	229.2	269	43	61.9	72	56	60.2	67	68	68.0	68
645.0	205	225.6	247	54	68.3	75	57	64.4	74	68	68.0	68
655.0	214	229.9	240	53	62.4	72	53	63.7	72	68	68.0	68
665.0	200	229.1	273	60	69.2	78	56	65.0	75	68	68.0	68
675.0	205	226.6	241	57	64.2	75	58	61.8	66	68	68.0	68
685.0	211	229.5	254	55	63.7	69	55	63.3	72	68	68.0	68
695.0	219	228.6	246	50	56.2	66	56	64.4	72	68	68.0	68
705.0	198	222.3	246	57	70.0	79	52	61.4	68	68	68.0	68
715.0	216	231.3	247	54	63.8	70	56	62.4	72	68	68.0	68
725.0	205	224.7	235	42	63.8	79	56	63.1	73	68	68.0	68
735.0	205	230.2	249	53	61.4	66	55	61.0	70	68	68.0	68
745.0	201	231.9	250	56	60.0	66	55	64.6	72	68	68.0	68
755.0	212	231.4	260	52	59.0	65	62	69.5	78	68	68.0	68
765.0	201	218.6	241	40	55.4	67	58	63.1	68	68	68.0	68
775.0	201	229.9	249	44	56.2	65	66	72.6	82	68	68.0	68
785.0	198	226.0	253	57	64.4	72	52	61.2	69	68	68.0	68
795.0	208	225.9	239	46	60.8	73	60	68.5	76	68	68.0	68
805.0	199	231.1	251	53	58.6	65	53	63.0	75	68	68.0	68
815.0	210	229.3	245	60	67.1	73	55	60.7	71	68	68.0	68
825.0	211	229.5	244	48	60.4	71	62	72.0	81	68	68.0	68
835.0	194	224.3	236	57	62.4	74	61	65.1	68	68	68.0	68
845.0	212	228.9	243	54	63.9	81	46	62.5	75	68	68.0	68
855.0	201	225.8	239	53	65.7	78	58	68.1	78	68	68.0	68
865.0	209	231.8	269	51	57.9	65	52	64.3	73	68	68.0	68
875.0	185	215.5	252	51	59.7	69	53	61.0	68	68	68.0	68
885.0	202	224.6	248	52	61.1	69	55	61.7	72	68	68.0	68
895.0	198	228.5	264	52	61.4	69	55	64.1	74	68	68.0	68
905.0	211	231.2	274	60	63.4	68	50	59.0	67	68	68.0	68
915.0	213	236.5	255	49	62.9	74	55	63.2	76	68	68.0	68
925.0	199	215.6	230	54	62.8	72	51	63.8	78	68	68.0	68
935.0	198	226.7	251	46	52.1	62	51	62.9	78	68	68.0	68
945.0	205	227.3	246	46	62.3	78	58	66.0	74	68	68.0	68
955.0	196	221.9	241	56	63.1	71	63	68.9	75	68	68.0	68
965.0	206	225.3	258	49	60.5	68	59	65.1	70	68	68.0	68
975.0	204	223.0	250	46	53.2	62	55	61.2	73	68	68.0	68
985.0	193	226.1	242	56	67.3	81	52	59.9	66	68	68.0	68
995.0	197	225.8	239	56	61.3	67	49	62.8	74	68	68.0	68
1005.0	207	225.5	246	50	55.9	66	54	65.2	73	68	68.0	68
1015.0	203	228.7	250	56	62.4	68	52	61.3	69	68	68.0	68
1025.0	212	229.3	248	48	60.6	74	49	57.9	66	68	68.0	68
1035.0	207	227.3	239	55	60.6	67	53	63.4	79	68	68.0	68
1045.0	208	223.7	249	55	62.6	73	55	62.9	75	68	68.0	68
1055.0	200	222.8	246	52	62.9	71	53	70.9	83	68	68.0	68
1065.0	215	229.4	250	55	61.2	74	54	58.1	62	68	68.0	68
1075.0	217	234.3	255	45	58.3	72	55	66.2	73	68	68.0	68
1085.0	194	220.1	248	58	64.7	70	56	63.6	77	68	68.0	68
1095.0	201	224.4	248	51	66.2	78	56	61.2	67	68	68.0	68
1105.0	195	224.7	248	62	69.6	82	57	65.0	74	68	68.0	68
1115.0	203	221.7	252	49	62.1	76	57	60.7	65	68	68.0	68
1125.0	204	226.1	253	55	62.4	66	50	57.7	64	68	68.0	68
1135.0	195	223.8	253	54	63.6	74	56	62.2	69	68	68.0	68
1145.0	203	221.8	241	49	61.7	67	58	63.4	71	68	68.0	68
1155.0	199	221.7	233	48	59.1	74	58	65.3	74	68	68.0	68
1165.0	195	224.4	246	66	70.8	77	65	72.9	80	68	68.0	68
1175.0	205	219.5	240	52	67.3	82	46	60.6	68	68	68.0	68
1185.0	207	223.3	243	53	62.4	74	49	59.1	69	68	68.0	68
1195.0	205	219.0	240	53	57.5	63	53	65.8	80	68	68.0	68
1205.0	208	225.8	243	60	67.6	72	63	67.2	73	68	68.0	68
1215.0	198	219.8	241	56	61.0	64	61	71.6	87	68	68.0	68
1225.0	216	228.8	244	53	62.3	72	51	62.9	74	68	68.0	68
1235.0	197	219.9	230	44	57.3	66	57	70.0	81	68	68.0	68
1245.0	194	219.7	240	61	73.3	85	62	71.3	80	68	68.0	68
1255.0	200	223.2	238	58	61.3	64	53	57.6	71	68	68.0	68
1265.0	200	227.3	273	51	56.6	67	50	63.2	78	68	68.0	68
1275.0	204	227.3	239	58	64.3	69	52	58.1	66	68	68.0	68
1285.0	217	232.5	245	57	63.2	69	52	61.1	68	68	68.0	68
1295.0	200	227.0	260	53	72.1	89	51	66.9	83	68	68.0	68
1305.0	212	233.2	247	67	75.8	84	53	61.3	67	68	68.0	68
1315.0	208	227.5	258	55	60.6	67	60	67.4	75	68	68.0	68
1325.0	207	223.5	241	51	62.5	69	47	60.8	70	68	68.0	68
1335.0	203	228.0	257	44	66.1	85	57	63.6	67	68	68.0	68
1345.0	191	229.6	248	57	63.7	70	48	56.4	62	68	68.0	68
1355.0	209	224.2	240	63	69.1	75	62	68.4	77	68	68.0	68
1365.0	215	228.9	248	43	54.6	63	50	67.1	76	68	68.0	68
1375.0	202	224.8	247	59	67.0	75	56	64.2	78	68	68.0	68
1385.0	198	223.6	242	53	63.9	74	53	70.3	82	68	68.0	68
1395.0	190	232.4	261	55	60.0	65	59	64.4	72	68	68.0	68
1405.0	199	225.9	237	51	57.2	64	60	67.4	71	68	68.0	68
1415.0	211	228.7	274	58	65.3	76	49	57.4	71	68	68.0	68
1425.0	214	222.8	245	57	67.0	80	51	63.6	72	68	68.0	68
1435.0	199	219.1	245	63	70.1	76	50	64.0	78	68	68.0	68
1445.0	191	223.1	259	53	60.7	74	43	57.3	73	68	68.0	68
1455.0	211	229.5	242	54	59.5	67	54	57.4	63	68	68.0	68
1465.0	237	237.0	237	60	65.3	83	52	64.0	71	68	68.0	68
1475.0	237	237.0	237	49	61.0	73	56	62.9	76	68	68.0	68
1485.0	237	237.0	237	54	64.3	80	48	62.5	78	68	68.0	68


==> AV10_W0_U_M4_D2_HB_S3_W2_10_R10_6_RP10_5_PB16384_HT512_ST1024_THROUGHPUT.dat <==
sample_avg input_min input_avg input_max output_min output_avg output_max 
3.6	2782	3525.4	12356	0	0.0	0
13.5	2496	2789.8	3066	0	0.0	0
23.5	2602	2741.2	2910	0	0.0	0
33.5	2224	2625.4	3038	0	0.0	0
43.5	2302	2523.0	2636	0	0.0	0
53.5	2384	2569.4	2784	0	0.0	0
63.5	2352	2588.6	2948	0	0.0	0
73.5	2208	2670.2	3316	0	0.0	0
83.5	2310	2675.8	2956	0	0.0	0
93.5	2336	2650.8	3144	0	0.0	0
103.5	2632	2818.7	3156	0	0.0	0
113.5	2244	2494.8	2716	0	0.0	0
123.5	2238	2464.0	2620	0	0.0	0
133.5	2392	2652.9	3026	0	0.0	0
143.5	2352	2476.8	2586	0	0.0	0
153.5	2354	2623.0	2878	0	0.0	0
163.5	2582	2672.6	2956	0	0.0	0
173.5	2453	2691.5	2918	0	0.0	0
183.5	2640	2923.9	3228	0	0.0	0
193.5	2574	2828.2	3072	0	0.0	0
203.5	2612	2871.2	3178	0	0.0	0
213.5	2460	2734.4	2946	0	0.0	0
223.5	2646	2904.3	3180	0	0.0	0
233.5	2548	2879.8	3154	0	0.0	0
243.5	2404	2598.8	2862	0	0.0	0
253.5	2472	2664.2	2818	0	0.0	0
263.5	2494	2572.2	2762	0	0.0	0
273.5	2422	2575.8	2670	0	0.0	0
283.5	2512	2674.8	2848	0	0.0	0
293.5	2498	2669.8	2882	0	0.0	0
303.5	2424	2761.2	3096	0	0.0	0
313.5	2762	2956.1	3224	0	0.0	0
323.5	2316	2736.2	3080	0	0.0	0
333.5	2448	2676.4	2812	0	0.0	0
343.5	2416	2767.4	3164	0	0.0	0
353.5	2512	2695.6	3086	0	0.0	0
363.5	2504	2696.8	3228	0	0.0	0
373.5	2444	2766.1	3030	0	0.0	0
383.5	2562	2860.6	3228	0	0.0	0
393.5	2162	2412.1	2840	0	0.0	0
403.5	2456	2862.6	3282	0	0.0	0
413.5	2496	2698.1	2938	0	0.0	0
423.5	2394	2655.6	2888	0	0.0	0
433.5	2476	2664.1	2892	0	0.0	0
443.5	2480	2725.6	2938	0	0.0	0
453.5	2274	2523.7	3028	0	0.0	0
463.5	2398	2734.0	3094	0	0.0	0
473.5	2346	2636.0	2952	0	0.0	0
483.5	2422	2570.4	2734	0	0.0	0
493.5	2546	2649.6	2798	0	0.0	0
503.5	2542	2679.0	2836	0	0.0	0
513.5	2490	2665.2	2800	0	0.0	0
523.5	2412	2521.4	2620	0	0.0	0
533.5	2284	2592.5	2722	0	0.0	0
543.5	2278	2497.2	2716	0	0.0	0
553.5	2394	2752.5	3250	0	0.0	0
563.5	2248	2519.0	2716	0	0.0	0
573.5	2370	2708.0	3094	0	0.0	0
583.5	2592	2921.8	3198	0	0.0	0
593.5	2290	2571.8	2904	0	0.0	0
603.5	2340	2492.8	2596	0	0.0	0
613.5	2398	2615.4	2886	0	0.0	0
623.5	2562	2629.7	2764	0	0.0	0
633.5	2408	2563.0	2916	0	0.0	0
643.5	2354	2734.9	3264	0	0.0	0
653.5	2334	2619.4	2934	0	0.0	0
663.5	2312	2521.9	2817	0	0.0	0
673.5	2372	2605.8	2814	0	0.0	0
683.5	2494	2632.4	2834	0	0.0	0
693.5	2572	2884.9	3038	0	0.0	0
703.5	2302	2478.2	2766	0	0.0	0
713.5	2558	2681.0	2878	0	0.0	0
723.5	2272	2737.9	3392	0	0.0	0
733.5	2298	2632.4	2886	0	0.0	0
743.5	2580	2699.6	2794	0	0.0	0
753.5	2612	2794.0	2936	0	0.0	0
763.5	2560	2798.0	3344	0	0.0	0
773.5	2580	2908.0	3300	0	0.0	0
783.5	2510	2702.0	3044	0	0.0	0
793.5	2411	2627.5	3074	0	0.0	0
803.5	2662	2853.4	3096	0	0.0	0
813.5	2496	2633.4	2806	0	0.0	0
823.5	2456	2763.2	3152	0	0.0	0
833.5	2466	2628.0	2808	0	0.0	0
843.5	2600	2724.3	2848	0	0.0	0
853.5	2266	2468.6	2668	0	0.0	0
863.5	2614	2782.7	3000	0	0.0	0
873.5	2536	2810.8	3076	0	0.0	0
883.5	2554	2713.2	2966	0	0.0	0
893.5	2554	2703.5	2916	0	0.0	0
903.5	2570	2647.8	2736	0	0.0	0
913.5	2502	2721.4	3012	0	0.0	0
923.5	2432	2553.0	2752	0	0.0	0
933.5	2836	3031.9	3213	0	0.0	0
943.5	2288	2619.3	2952	0	0.0	0
953.5	2488	2794.4	3102	0	0.0	0
963.5	2476	2620.2	2850	0	0.0	0
973.5	2876	3020.6	3132	0	0.0	0
983.5	2274	2642.8	2928	0	0.0	0
993.5	2332	2611.0	2724	0	0.0	0
1003.5	2598	2853.4	3100	0	0.0	0
1013.5	2592	2741.9	2900	0	0.0	0
1023.5	2372	2641.4	3008	0	0.0	0
1033.5	2666	2811.8	2982	0	0.0	0
1043.5	2523	2664.7	2848	0	0.0	0
1053.5	2468	2645.4	2928	0	0.0	0
1063.5	2580	2751.0	2912	0	0.0	0
1073.5	2428	2757.5	3100	0	0.0	0
1083.5	2482	2627.0	2780	0	0.0	0
1093.5	2274	2531.5	2974	0	0.0	0
1103.5	2370	2650.8	2904	0	0.0	0
1113.5	2238	2589.0	2936	0	0.0	0
1123.5	2504	2627.0	2844	0	0.0	0
1133.5	2398	2616.0	2796	0	0.0	0
1143.5	2506	2679.8	2870	0	0.0	0
1153.5	2628	2864.2	3072	0	0.0	0
1163.5	2318	2492.0	2646	0	0.0	0
1173.5	2432	2620.4	3006	0	0.0	0
1183.5	2244	2586.7	2890	0	0.0	0
1193.5	2636	2772.4	2954	0	0.0	0
1203.5	2438	2618.6	2884	0	0.0	0
1213.5	2556	2682.6	2844	0	0.0	0
1223.5	2442	2718.5	3002	0	0.0	0
1233.5	2560	2811.0	3232	0	0.0	0
1243.5	2182	2490.6	2816	0	0.0	0
1253.5	2240	2657.8	2828	0	0.0	0
1263.5	2682	2795.4	2958	0	0.0	0
1273.5	2524	2741.6	3156	0	0.0	0
1283.5	2570	2619.1	2714	0	0.0	0
1293.5	2168	2613.4	2880	0	0.0	0
1303.5	2026	2265.8	2454	0	0.0	0
1313.5	2376	2665.6	2954	0	0.0	0
1323.5	2504	2726.0	3000	0	0.0	0
1333.5	2130	2728.8	3242	0	0.0	0
1343.5	2168	2567.4	2806	0	0.0	0
1353.5	2366	2497.6	2624	0	0.0	0
1363.5	2406	2887.0	3272	0	0.0	0
1373.5	2306	2549.3	2743	0	0.0	0
1383.5	2369	2613.1	2898	0	0.0	0
1393.5	2668	2796.6	2898	0	0.0	0
1403.5	2660	2774.6	2936	0	0.0	0
1413.5	2514	2686.6	2954	0	0.0	0
1423.5	2264	2548.2	2856	0	0.0	0
1433.5	2342	2469.2	2618	0	0.0	0
1443.5	2364	2660.6	2992	0	0.0	0
1453.5	2542	2815.8	2912	0	0.0	0
1463.5	2376	2379.8	2382	0	0.0	0
1473.5	2376	2379.4	2382	0	0.0	0
1483.5	2380	2380.7	2382	0	0.0	0


==> AV10_W0_U_M4_D2_HB_S3_W2_10_R10_6_RP10_5_PB16384_HT64_ST1024_OVERFLOWBUF.dat <==
sample_avg s1_buf_min s1_buf_avg s1_buf_max s2_buf_min s2_buf_avg s2_buf_max s3_buf_min s3_buf_avg s3_buf_max s4_buf_min s4_buf_avg s4_buf_max s5_buf_min s5_buf_avg s5_buf_max s6_buf_min s6_buf_avg s6_buf_max s7_buf_min s7_buf_avg s7_buf_max s8_buf_min s8_buf_avg s8_buf_max 
5.0	770	796.4	829	128	388.6	575	125	330.2	547	0	4.9	10
15.0	786	800.8	811	601	720.8	815	575	696.8	800	14	30.2	44
25.0	789	801.3	815	809	829.4	840	815	829.0	840	48	64.7	84
35.0	789	797.4	805	773	783.5	801	774	792.3	816	86	102.7	120
45.0	796	802.9	814	768	769.5	772	768	769.3	772	124	146.2	169
55.0	792	800.0	805	768	768.6	774	768	768.0	768	172	194.1	214
65.0	796	801.0	807	781	812.6	833	770	806.3	828	220	241.5	265
75.0	796	802.5	809	789	816.6	837	799	821.0	837	269	287.8	303
85.0	789	797.4	806	771	778.4	787	774	784.4	796	310	326.8	346
95.0	793	797.6	801	768	769.0	771	768	769.4	774	349	368.4	391
105.0	795	800.4	805	768	774.9	795	768	773.4	786	395	415.2	435
115.0	796	802.7	811	801	814.7	824	793	802.8	814	437	457.2	478
125.0	793	799.4	808	796	812.6	821	798	813.0	822	479	502.2	521
135.0	792	799.8	812	773	781.7	795	777	785.7	796	527	548.7	570
145.0	792	801.6	812	768	770.4	774	768	770.7	775	574	592.6	610
155.0	790	803.4	815	768	774.0	787	769	774.0	785	616	632.8	650
165.0	785	797.6	806	792	802.3	811	788	795.7	800	653	670.4	689
175.0	795	801.7	805	791	798.5	806	789	796.9	803	692	717.8	741
185.0	793	798.1	803	774	782.7	793	778	784.7	790	747	764.8	783
195.0	789	797.6	809	769	770.8	773	770	772.3	777	786	801.9	814
205.0	792	798.5	807	768	772.3	780	770	773.9	781	815	822.3	827
215.0	788	804.8	822	783	792.4	804	782	794.7	802	827	833.9	838
225.0	788	800.2	809	799	803.4	808	796	803.8	808	837	843.0	846
235.0	789	803.5	816	779	793.4	802	783	788.4	796	844	846.1	848
245.0	791	801.1	809	772	774.5	780	769	774.1	782	837	841.3	845
255.0	797	803.7	816	768	769.9	772	769	772.2	778	821	828.6	837
265.0	798	801.9	806	774	790.7	805	777	783.5	791	806	813.9	820
275.0	790	801.1	805	798	804.3	809	797	803.5	810	799	801.9	806
285.0	799	804.3	811	784	787.5	792	780	792.0	799	790	792.4	798
295.0	796	802.3	809	771	776.0	782	771	776.2	782	782	785.4	791
305.0	791	797.1	801	769	773.4	779	769	774.2	781	777	778.6	781
315.0	793	802.3	814	780	788.3	799	781	788.2	794	776	776.7	777
325.0	800	803.3	808	792	797.3	804	790	795.3	801	772	772.8	774
335.0	791	797.1	801	780	785.6	796	781	786.2	789	770	771.2	772
345.0	795	803.1	810	773	776.3	780	774	776.3	778	769	769.0	769
355.0	790	797.8	801	774	777.4	780	778	780.9	789	769	769.0	769
365.0	792	800.1	808	777	791.1	802	783	791.8	800	769	769.0	769
375.0	788	798.9	807	794	798.6	803	792	797.8	805	769	769.0	769
385.0	788	799.5	810	781	786.6	793	778	785.2	792	768	768.0	768
395.0	788	803.4	816	773	778.5	783	774	775.2	779	768	768.0	768
405.0	790	800.2	806	773	778.2	783	773	777.9	781	768	768.0	768
415.0	791	799.9	806	776	784.0	794	780	784.9	792	768	768.0	768
425.0	795	800.6	808	796	797.9	800	794	803.1	809	768	770.2	773
435.0	795	798.8	803	776	785.9	796	789	794.8	803	773	778.8	785
445.0	794	802.6	808	775	778.3	781	774	777.8	785	785	793.6	800
455.0	792	798.8	807	777	779.0	781	774	775.4	777	800	804.9	809
465.0	791	801.0	808	778	783.9	791	779	782.9	787	810	813.0	817
475.0	794	803.6	813	787	790.7	794	784	788.7	796	814	817.9	821
485.0	796	801.9	807	785	794.2	804	785	791.7	795	812	814.0	816
495.0	796	800.2	804	774	777.8	780	774	777.8	785	813	815.5	817
505.0	794	800.9	809	776	778.9	782	773	777.4	780	814	817.6	821
515.0	794	800.0	806	779	782.1	788	779	783.2	790	809	814.1	819
525.0	799	807.2	812	788	790.9	794	789	791.2	793	803	807.3	812
535.0	793	799.9	812	787	792.1	798	790	793.6	797	802	804.4	806
545.0	794	800.1	806	772	778.8	790	776	784.0	792	795	798.6	802
555.0	794	799.6	806	769	776.3	782	771	774.2	778	784	788.6	795
565.0	795	803.8	812	777	782.2	787	777	781.0	787	780	782.8	785
575.0	794	800.8	805	781	786.1	792	786	790.1	793	778	779.6	781
585.0	792	802.0	810	784	789.6	795	784	792.6	796	773	774.6	777
595.0	795	801.5	809	778	783.2	790	779	785.6	794	771	772.0	773
605.0	790	797.9	805	772	775.8	778	777	780.9	784	769	770.2	771
615.0	792	798.6	810	776	781.7	788	778	781.3	785	769	769.5	770
625.0	798	803.2	809	786	790.5	796	784	788.7	791	769	769.3	770
635.0	786	795.5	803	785	788.7	794	787	790.9	795	769	769.0	769
645.0	795	801.7	813	781	786.0	790	785	788.4	792	769	769.0	769
655.0	789	797.9	805	777	778.7	781	772	777.3	782	768	768.2	769
665.0	794	799.4	804	776	780.6	785	777	778.9	781	768	768.2	769
675.0	786	797.4	810	783	790.8	798	781	787.5	795	770	772.5	777
685.0	792	800.4	810	784	789.8	794	786	789.6	796	778	783.1	787
695.0	794	797.3	801	780	784.3	787	786	788.6	792	789	791.7	798
705.0	787	799.9	811	776	779.7	782	780	781.7	784	800	802.7	808
715.0	790	797.7	806	775	778.6	783	781	785.9	789	811	813.8	818
725.0	790	798.7	806	782	786.1	789	787	791.0	795	817	819.6	822
735.0	791	797.2	803	788	792.9	798	783	787.6	793	820	822.7	826
745.0	792	800.6	811	782	784.3	789	781	786.0	790	816	820.0	825
755.0	786	798.2	812	776	778.2	780	778	783.2	786	812	816.4	821
765.0	787	796.9	805	774	778.7	786	778	781.2	785	805	809.0	813
775.0	792	799.8	806	778	783.9	787	783	785.8	792	797	799.3	804
785.0	790	799.9	810	786	790.4	796	781	787.8	795	792	795.8	800
795.0	791	801.1	812	784	786.6	790	782	784.6	788	788	791.6	794
805.0	791	800.2	805	780	782.3	785	780	782.9	787	779	784.0	788
815.0	795	799.8	804	777	782.9	788	778	781.8	786	776	778.5	780
825.0	792	798.6	806	779	782.5	789	784	785.0	787	776	777.7	780
835.0	793	797.3	806	784	788.6	793	785	788.9	793	773	774.6	776
845.0	790	796.6	803	783	787.0	793	789	790.6	793	774	774.8	775
855.0	794	801.1	810	774	780.8	787	778	783.9	790	771	772.8	775
865.0	788	797.3	806	776	778.6	782	778	779.5	782	768	769.6	772
875.0	787	799.0	808	783	788.1	792	779	785.1	794	768	768.0	768
885.0	792	802.1	811	781	786.7	793	781	786.0	792	768	768.1	769
895.0	790	799.1	810	784	786.6	792	778	781.9	786	769	769.0	769
905.0	786	796.3	809	777	781.6	787	784	787.1	792	769	769.5	770
915.0	786	798.5	809	776	778.8	782	781	784.6	788	770	770.5	771
925.0	788	798.6	812	777	782.6	788	780	784.3	788	772	773.3	776
935.0	789	800.9	810	782	787.1	791	781	788.4	795	775	778.8	784
945.0	783	795.1	803	783	789.3	794	777	780.5	785	783	785.4	787
955.0	792	797.6	807	780	787.5	793	777	782.3	787	790	794.8	800
965.0	793	799.4	803	780	782.7	785	779	783.3	786	794	800.7	805
975.0	791	798.8	805	780	782.4	785	784	789.5	793	805	807.7	809
985.0	791	801.0	811	783	786.1	791	789	793.1	797	807	810.4	813
995.0	796	799.8	807	787	788.6	790	780	784.0	788	811	814.1	818
1005.0	792	799.5	811	784	790.3	794	781	786.4	790	815	816.6	819
1015.0	794	802.3	817	780	781.9	786	781	784.0	788	811	813.6	817
1025.0	786	797.6	805	780	782.9	788	780	783.9	788	809	811.1	813
1035.0	793	800.0	806	783	787.0	792	787	792.5	795	801	805.6	810
1045.0	792	802.3	809	786	788.5	792	787	788.8	792	797	798.0	801
1055.0	793	800.0	810	786	788.9	792	781	783.3	785	790	793.5	796
1065.0	796	802.7	809	785	787.4	791	779	781.5	785	782	785.3	788
1075.0	791	799.0	807	778	784.2	789	777	780.6	786	775	779.0	781
1085.0	795	800.2	807	783	785.7	793	783	789.3	797	773	774.3	775
1095.0	790	800.6	811	779	783.1	786	781	785.0	791	773	774.5	776
1105.0	792	797.7	811	779	782.5	787	779	782.7	787	773	774.4	775
1115.0	792	798.8	804	780	783.1	786	783	784.8	787	769	771.6	773
1125.0	792	798.7	806	779	782.3	785	779	782.5	787	769	769.0	769
1135.0	784	797.0	806	776	780.0	784	781	786.9	792	769	769.0	769
1145.0	788	797.8	810	780	787.2	792	780	784.4	790	768	768.1	769
1155.0	793	801.3	811	777	779.8	783	780	782.1	786	768	769.0	770
1165.0	794	797.5	806	780	781.9	786	780	783.2	785	771	772.9	775
1175.0	794	798.4	804	781	783.6	786	781	783.7	786	772	776.0	779
1185.0	794	798.8	805	782	785.6	789	780	783.3	787	777	779.3	783
1195.0	794	799.4	802	779	782.9	785	783	784.5	786	781	783.9	788
1205.0	792	799.2	807	779	782.5	786	780	782.3	785	790	791.9	794
1215.0	788	797.4	805	783	785.0	787	779	781.3	784	792	795.6	800
1225.0	785	800.9	811	783	789.5	794	779	782.4	784	801	802.6	805
1235.0	792	800.1	809	779	783.2	789	783	786.7	789	803	805.0	807
1245.0	798	800.1	803	780	783.8	787	787	789.8	793	802	803.9	805
1255.0	790	799.6	807	781	785.9	789	780	784.6	791	804	804.6	806
1265.0	790	803.1	812	782	784.3	788	781	784.0	790	806	809.8	811
1275.0	790	799.9	808	774	780.2	787	782	786.6	790	805	808.5	811
1285.0	794	803.5	811	778	782.5	785	783	785.4	788	795	797.7	803
1295.0	799	804.8	811	780	783.1	787	783	784.8	789	789	791.5	794
1305.0	789	802.3	814	780	786.3	793	780	783.3	786	787	789.3	792
1315.0	791	801.7	812	784	784.6	787	780	783.3	789	783	785.4	789
1325.0	789	801.2	814	781	786.0	790	780	785.5	792	779	781.6	785
1335.0	791	798.3	806	785	787.8	792	784	786.6	791	777	778.4	779
1345.0	792	798.0	805	782	784.7	788	781	783.5	787	777	778.1	779
1355.0	797	804.1	813	782	788.1	792	783	787.6	789	773	774.7	778
1365.0	791	796.4	803	778	782.2	792	780	783.0	785	770	771.5	773
1375.0	794	800.2	808	779	782.6	788	775	780.7	786	771	771.0	771
1385.0	794	797.8	808	777	782.5	789	783	788.2	795	771	771.0	771
1395.0	795	799.8	807	784	787.4	790	785	788.8	792	770	770.9	772
1405.0	794	799.8	805	785	787.2	790	780	786.1	790	771	773.2	774
1415.0	792	800.8	811	779	784.8	789	778	781.5	784	774	775.1	777
1425.0	790	796.1	805	777	782.8	793	779	780.8	783	778	779.8	781
1435.0	794	798.9	806	786	789.4	794	779	782.5	785	779	779.6	780
1445.0	796	802.1	811	779	782.8	784	781	786.9	792	780	787.6	794
1455.0	788	798.1	807	783	791.4	796	783	785.8	790	790	791.7	794
1465.0	789	800.9	814	780	785.4	792	780	784.8	788	789	792.4	799
1475.0	788	795.8	803	778	782.0	785	780	785.3	789	798	799.1	801
1485.0	792	796.8	806	781	785.1	789	781	784.2	789	797	800.6	803
1495.0	792	798.7	803	778	781.5	786	781	787.2	792	795	798.2	801
1505.0	792	801.0	814	780	783.8	788	779	787.1	795	797	800.8	803
1515.0	795	800.5	809	781	785.5	790	776	780.8	785	794	796.5	798
1525.0	793	799.2	805	780	783.0	788	777	780.8	784	792	796.1	799
1535.0	792	800.9	809	778	787.4	796	780	784.2	789	793	795.5	798
1545.0	792	800.5	805	784	786.0	789	780	784.5	788	792	793.7	795
1555.0	790	799.2	809	782	784.5	788	782	788.3	796	786	790.2	793
1565.0	795	800.7	806	783	786.7	790	783	788.8	793	785	786.6	788
1575.0	799	802.1	807	775	781.2	786	778	782.8	789	781	782.4	784
1585.0	790	797.7	808	778	782.2	785	778	782.3	784	776	777.6	780
1595.0	796	801.2	807	785	787.1	789	777	786.8	793	775	777.6	780
1605.0	790	799.1	806	784	786.2	789	782	785.8	790	773	774.7	776
1615.0	794	801.7	809	786	789.8	793	785	788.0	791	771	771.9	774
1625.0	785	802.4	812	779	783.8	788	779	782.2	785	770	770.0	770
1635.0	794	802.9	810	776	782.7	786	780	785.9	788	769	769.6	770
1645.0	794	800.7	808	782	785.5	790	780	783.4	788	769	769.4	770
1655.0	791	798.2	805	786	789.1	793	779	783.6	787	769	770.1	772
1665.0	787	798.2	805	785	788.4	792	780	783.4	788	771	772.6	774
1675.0	790	797.0	810	781	784.9	793	778	781.7	785	775	776.2	778
1685.0	794	799.4	809	778	782.5	789	780	783.0	786	778	779.5	781
1695.0	794	800.9	810	779	782.1	784	781	785.6	789	776	777.9	780
1705.0	794	798.7	805	783	786.1	790	779	782.2	789	780	782.5	786
1715.0	800	805.7	819	782	784.3	787	786	789.7	792	783	784.9	787
1725.0	793	802.4	811	780	784.5	789	778	783.7	790	787	788.7	791
1735.0	792	801.0	809	780	784.5	787	778	782.5	785	791	797.1	800
1745.0	795	801.4	814	783	783.6	785	781	784.6	789	798	799.8	802
1755.0	791	798.7	805	779	785.0	789	779	782.5	785	799	801.1	803
1765.0	795	799.9	806	785	787.3	791	779	785.8	793	801	804.1	807
1775.0	796	800.0	807	781	784.9	789	788	790.8	793	805	806.4	808
1785.0	792	799.6	805	779	781.9	786	780	783.3	786	801	805.4	809
1795.0	796	802.4	807	785	786.3	789	781	785.2	789	801	802.5	805
1805.0	785	796.4	802	783	785.5	789	782	785.0	788	798	800.5	803
1815.0	788	796.0	807	783	788.0	793	780	784.5	787	790	794.0	800
1825.0	791	799.9	814	781	785.7	792	783	785.8	789	784	789.0	794
1835.0	798	805.5	816	780	782.7	787	779	783.5	788	777	778.8	780
1845.0	791	797.8	805	780	784.3	790	782	786.7	792	777	778.9	780
1855.0	791	798.4	813	779	785.0	792	787	789.5	792	777	778.0	779
1865.0	793	803.1	809	785	789.8	793	779	783.2	787	775	775.7	778
1875.0	785	796.5	804	780	786.4	790	781	783.3	787	772	773.3	775
1885.0	792	799.3	806	779	783.1	788	780	782.8	788	773	773.4	774
1895.0	788	795.9	801	776	782.1	787	781	783.5	788	772	773.2	774
1905.0	787	797.1	805	780	784.4	789	779	780.7	785	769	770.6	774
1915.0	791	801.7	810	780	784.9	789	781	785.0	787	769	770.6	772
1925.0	790	802.4	811	781	783.6	787	785	788.9	793	772	774.6	777
1935.0	786	797.2	811	777	781.4	786	784	788.3	793	774	774.8	776
1945.0	791	798.4	808	779	781.9	786	779	782.3	785	774	774.7	777
1955.0	794	798.1	802	778	782.9	788	779	783.1	786	777	779.2	782
1965.0	797	802.3	809	782	784.8	787	781	785.5	790	781	783.0	785
1975.0	793	799.6	806	782	786.4	789	780	783.4	787	784	787.1	789
1985.0	790	798.8	807	776	780.3	784	783	785.9	790	787	788.4	790
1995.0	788	797.2	804	778	780.8	785	778	782.3	786	791	794.8	798
2005.0	790	799.5	808	779	781.6	786	779	782.8	786	797	800.1	803
2015.0	793	801.6	816	784	788.4	797	778	780.5	784	798	800.5	803
2025.0	786	797.4	810	788	791.6	797	781	783.6	788	798	800.3	803
2035.0	795	800.6	810	782	785.6	788	780	786.1	792	800	802.5	805
2045.0	791	798.0	809	779	783.6	787	781	784.5	789	801	803.0	805
2055.0	796	800.4	809	780	782.8	787	780	782.3	786	797	799.9	803
2065.0	800	804.4	810	776	781.0	784	782	784.4	787	794	799.3	802
2075.0	792	798.9	807	786	789.7	792	785	788.1	792	785	790.5	797
2085.0	789	800.7	810	778	781.4	785	786	789.2	793	784	784.7	787
2095.0	794	801.4	810	778	782.7	785	779	782.3	785	776	780.9	787
2105.0	793	796.9	802	777	782.7	787	781	786.4	790	776	776.4	777
2115.0	796	802.2	810	781	784.7	789	783	785.6	788	774	775.3	777
2125.0	797	802.1	811	785	787.0	792	786	787.6	791	772	772.9	775
2135.0	793	796.2	804	783	785.7	791	781	786.4	797	772	773.3	775
2145.0	790	801.3	810	777	782.8	790	788	792.9	798	774	774.6	776
2155.0	794	799.6	808	779	783.1	786	779	783.2	786	773	773.7	774
2165.0	795	803.5	811	780	782.0	785	777	779.8	783	773	775.3	777
2175.0	793	800.5	808	781	785.1	788	776	782.4	790	775	776.7	778
2185.0	792	800.7	806	785	789.4	793	782	784.8	787	774	779.0	784
2195.0	796	801.4	810	781	787.5	792	783	791.2	796	776	778.8	783
2205.0	794	802.5	809	777	782.3	788	788	790.1	793	777	780.8	785
2215.0	788	796.9	806	777	779.7	782	782	785.7	789	782	784.8	787
2225.0	787	797.0	803	778	785.8	790	778	782.0	787	783	785.8	788
2235.0	787	797.4	810	785	789.8	797	782	786.6	790	785	789.2	794
2245.0	796	803.2	808	779	784.9	788	787	789.3	792	795	795.9	797
2255.0	792	798.1	803	780	781.8	784	789	791.3	793	793	796.1	799
2265.0	797	801.3	810	776	780.0	783	782	786.1	790	791	795.5	798
2275.0	786	800.8	810	778	782.9	787	781	782.6	785	793	797.8	801
2285.0	791	802.0	809	782	787.8	795	777	780.8	785	795	796.7	800
2295.0	796	801.5	808	784	789.2	792	781	785.1	790	797	800.4	804
2305.0	796	802.6	810	780	783.5	787	780	786.4	790	796	800.3	805
2315.0	787	799.6	809	782	784.7	786	784	787.0	790	793	795.0	797
2325.0	789	800.0	807	781	783.0	787	781	782.8	786	787	789.9	795
2335.0	793	799.8	807	781	784.4	788	779	782.4	785	786	786.8	788
2345.0	792	801.4	809	785	788.3	794	786	788.1	793	783	783.6	785
2355.0	795	800.2	811	781	788.1	793	787	790.6	795	775	776.6	780
2365.0	792	801.3	809	778	781.3	785	778	784.0	787	772	773.3	775
2375.0	789	798.9	808	780	784.6	790	781	787.2	792	772	773.0	774
2385.0	789	799.5	811	784	788.0	791	778	781.6	785	771	772.7	774
2395.0	792	798.5	811	783	785.6	791	779	782.7	786	773	774.9	777
2405.0	792	800.7	812	783	784.9	791	782	790.2	795	779	780.3	781
2415.0	788	796.3	809	777	779.8	783	781	786.6	792	777	779.0	781
2425.0	792	803.0	815	777	780.1	782	778	783.9	790	777	779.0	782
2435.0	791	800.2	807	783	787.1	791	783	785.3	787	776	779.3	786
2445.0	795	800.6	813	780	786.5	791	781	783.9	788	784	788.0	791
2455.0	791	798.3	806	784	785.5	788	779	784.1	791	786	788.4	791
2465.0	794	798.9	806	775	779.3	784	784	790.1	795	786	789.5	793
2475.0	787	795.3	809	776	780.6	784	779	783.5	788	785	789.4	794
2485.0	792	796.4	801	779	784.7	792	777	781.9	788	790	792.1	794
2495.0	792	799.7	809	783	789.2	796	782	785.5	788	789	791.8	796
2505.0	791	798.4	809	782	788.5	794	783	787.3	791	789	790.7	793
2515.0	798	802.2	809	777	780.2	783	783	787.0	791	792	793.9	796
2525.0	789	800.1	816	779	783.1	787	779	781.6	785	791	793.1	797
2535.0	787	796.4	806	780	783.8	786	776	780.4	784	793	796.0	800
2545.0	782	796.0	809	777	784.1	788	780	783.5	791	794	797.1	799
2555.0	788	796.2	803	779	783.3	787	784	787.2	790	793	795.1	797
2565.0	794	800.9	812	782	785.6	794	781	787.5	795	788	790.3	793
2575.0	795	801.2	809	777	781.9	786	781	784.0	788	784	785.6	787
2585.0	795	801.0	808	782	784.4	787	779	782.8	789	785	786.2	788
2595.0	793	799.6	810	785	788.0	790	777	780.8	784	781	783.7	786
2605.0	791	799.5	804	782	785.4	789	782	788.0	792	777	779.8	782
2615.0	797	803.9	810	779	783.0	789	782	786.2	789	777	778.3	779
2625.0	790	800.5	810	779	782.2	785	783	787.1	791	774	776.2	779
2635.0	793	802.0	808	782	786.6	790	780	782.1	787	772	774.4	777
2645.0	796	802.9	817	783	787.5	790	781	784.1	788	775	777.2	779
2655.0	789	798.3	807	785	787.4	790	779	784.3	789	776	778.7	782
2665.0	788	799.5	809	777	782.8	786	785	791.2	795	776	777.6	780
2675.0	790	799.2	813	777	783.0	788	782	787.0	792	776	778.7	782
2685.0	791	801.1	814	786	789.5	793	780	782.8	786	779	781.3	783
2695.0	788	798.2	804	783	786.3	790	777	781.4	786	781	783.6	785
2705.0	786	799.9	807	782	787.6	795	780	783.7	787	778	779.4	783
2715.0	793	800.4	807	781	784.2	786	783	786.5	792	781	787.5	792
2725.0	789	797.5	809	777	780.3	783	779	784.8	789	792	793.2	795
2735.0	795	799.9	807	779	783.6	787	778	784.4	792	792	792.6	795
2745.0	795	800.4	810	783	788.1	792	776	779.8	783	788	791.6	795
2755.0	794	801.1	808	777	780.9	786	783	786.0	791	789	792.0	796
2765.0	793	801.3	813	776	782.6	786	783	791.2	798	788	789.6	791
2775.0	792	799.4	815	780	782.5	786	785	788.9	794	786	788.8	792
2785.0	794	803.2	817	780	784.7	789	784	788.0	791	789	791.4	794
2795.0	790	799.2	806	785	788.9	793	777	779.9	783	787	788.8	791
2805.0	794	801.7	812	787	789.3	793	783	786.0	788	780	783.6	788
2815.0	789	803.3	812	784	787.1	790	783	786.3	790	782	782.9	785
2825.0	790	799.8	808	773	777.8	781	784	787.0	792	778	779.9	781
2835.0	791	800.5	809	776	779.4	783	785	789.4	794	771	775.7	781
2845.0	793	800.6	806	777	781.4	785	778	780.4	785	771	773.6	775
2855.0	793	801.3	807	786	790.5	794	780	783.7	788	774	775.4	777
2865.0	793	801.0	813	784	787.5	791	783	786.1	790	773	775.4	778
2875.0	783	799.5	808	781	784.9	790	782	786.2	789	777	779.0	783
2885.0	796	800.5	810	778	781.6	783	780	785.2	790	778	779.2	780
2895.0	787	797.3	815	777	781.5	786	780	782.2	786	778	779.7	781
2905.0	793	800.0	809	780	783.6	788	777	782.2	787	780	783.4	786
2915.0	792	795.5	807	785	787.0	790	779	784.0	787	785	787.0	791
2925.0	787	795.6	803	782	784.9	788	782	786.9	791	791	793.7	796
2935.0	789	800.4	813	779	783.5	787	780	784.6	788	789	790.4	791
2945.0	793	798.7	804	778	783.3	788	777	781.1	785	786	788.4	792
2955.0	795	801.5	810	782	784.1	788	777	780.6	788	792	794.7	797
2965.0	793	800.0	806	780	784.3	787	783	787.2	790	798	799.2	801
2975.0	792	798.9	809	782	785.3	789	782	785.4	790	794	796.0	798
2985.0	790	803.2	815	778	783.8	788	782	786.0	791	794	797.4	801
2995.0	792	802.0	811	780	784.8	788	774	778.7	782	791	793.3	795
3005.0	788	802.4	815	779	783.0	786	775	778.6	782	793	794.2	796
3015.0	790	799.5	810	781	787.4	791	778	782.5	789	791	792.7	794
3025.0	793	804.5	812	780	783.5	787	783	786.4	791	793	796.5	799
3035.0	793	800.1	806	781	786.9	793	779	785.6	789	794	798.6	800
3045.0	797	801.3	808	782	784.1	787	779	782.0	784	786	790.0	793
3055.0	797	802.9	810	780	783.3	786	775	778.3	784	783	785.1	787
3065.0	791	797.3	802	780	784.0	788	779	781.6	785	782	784.6	787
3075.0	795	800.4	805	778	781.2	785	781	784.4	788	782	783.3	786
3085.0	788	796.4	804	782	785.1	788	782	787.7	792	778	781.3	783
3095.0	796	801.8	807	784	788.7	792	781	783.9	792	776	778.0	780
3105.0	789	799.4	810	782	784.7	787	775	780.2	785	774	775.5	777
3115.0	793	798.1	807	778	780.9	787	780	784.6	788	773	775.5	777
3125.0	793	799.6	805	783	784.9	788	784	785.4	787	773	774.3	776
3135.0	794	799.6	805	783	786.8	791	783	786.7	791	773	773.7	776
3145.0	796	799.7	806	778	782.7	788	785	787.3	790	774	775.6	777
3155.0	791	802.0	814	780	784.4	786	777	780.9	785	775	776.8	779
3165.0	792	797.4	804	779	782.1	785	777	780.1	784	779	781.2	782
3175.0	791	800.3	808	783	785.0	788	783	786.6	790	780	782.5	784
3185.0	793	802.2	813	780	784.1	788	781	785.5	789	779	782.7	784
3195.0	783	800.3	811	780	783.8	787	781	785.2	791	780	781.6	783
3205.0	795	797.9	802	781	785.2	791	780	785.2	790	783	787.7	790
3215.0	793	799.8	806	781	785.7	790	777	779.9	783	789	791.0	794
3225.0	787	797.8	807	775	780.4	786	779	782.2	787	791	795.7	799
3235.0	795	800.7	806	775	782.5	787	780	785.3	791	788	789.2	790
3245.0	790	796.9	806	784	786.6	788	783	786.0	792	784	786.8	791
3255.0	789	796.5	808	778	782.1	785	780	785.6	793	783	784.6	788
3265.0	794	801.9	811	781	784.4	787	781	784.3	787	782	785.4	789
3275.0	788	797.0	809	783	785.8	788	780	783.9	788	792	793.3	796
3285.0	786	797.6	808	778	781.4	784	781	783.8	788	791	793.9	797
3295.0	793	800.8	809	780	783.0	787	783	787.6	794	791	795.3	799
3305.0	797	802.8	808	783	787.0	791	781	784.6	788	790	791.5	793
3315.0	796	802.0	811	781	783.3	786	778	782.2	790	784	787.1	791
3325.0	793	801.2	806	780	783.0	785	779	782.5	786	779	781.6	784
3335.0	794	799.6	808	780	785.0	789	786	788.8	793	778	778.5	780
3345.0	789	797.3	803	781	786.6	790	783	785.0	790	777	778.2	779
3355.0	793	799.6	812	783	787.9	790	778	783.1	787	777	778.4	779
3365.0	786	797.7	807	781	783.9	786	780	784.1	791	775	777.1	779
3375.0	792	798.6	805	785	787.0	792	779	782.7	788	777	777.0	777
3385.0	786	799.1	811	781	784.0	789	778	784.9	790	777	777.0	777
3395.0	794	801.5	807	781	786.7	791	776	781.1	785	777	777.0	777
3405.0	791	798.7	807	782	786.9	792	777	783.3	789	777	777.0	777
3415.0	792	799.2	807	781	784.1	789	784	786.3	789	777	777.0	777
3425.0	793	797.4	805	777	780.9	783	783	785.7	789	777	777.0	777
3435.0	789	802.9	818	776	782.9	787	785	792.4	797	777	777.0	777
3445.0	792	798.8	809	778	781.2	784	778	784.9	793	777	777.0	777
3455.0	787	799.0	815	784	786.8	791	778	784.9	789	777	777.0	777
3465.0	791	798.6	808	783	787.1	792	781	785.8	790	777	777.0	777
3475.0	792	800.8	806	781	786.0	794	778	781.0	784	777	777.0	777
3485.0	795	798.4	802	781	787.3	794	782	787.6	791	777	777.0	777
3495.0	793	800.9	809	785	786.8	791	778	784.8	791	777	777.0	777
3505.0	790	800.1	805	783	785.7	789	779	782.0	787	777	777.0	777
3515.0	789	798.9	809	777	781.6	786	778	782.9	788	777	777.0	777
3525.0	785	799.1	809	786	788.2	791	773	780.9	786	777	777.0	777
3535.0	796	801.8	811	785	788.9	793	781	784.7	789	777	777.0	777
3545.0	796	803.2	818	779	783.4	789	780	783.8	790	777	777.0	777
3555.0	794	801.5	809	781	786.2	792	780	782.9	786	777	777.0	777
3565.0	789	800.6	811	778	785.6	792	780	782.7	785	777	777.0	777
3575.0	791	802.0	808	780	781.7	785	781	783.6	787	777	777.0	777
3585.0	785	795.8	804	780	783.9	789	781	784.3	788	777	777.0	777
3595.0	792	799.9	807	781	785.4	789	776	783.7	790	777	777.0	777
3605.0	792	798.7	805	786	787.5	789	779	781.5	785	777	777.0	777
3615.0	789	796.6	801	782	784.2	787	784	786.3	790	777	777.0	777
3625.0	792	799.9	806	778	784.1	787	782	785.5	790	777	777.0	777
3635.0	789	796.2	802	778	781.2	786	780	784.4	789	777	777.0	777
3645.0	793	799.3	804	779	781.8	785	783	785.7	792	777	777.0	777
3655.0	791	800.5	810	779	784.0	788	784	786.3	790	777	777.0	777
3665.0	788	799.3	809	786	789.0	793	781	785.0	788	777	777.0	777
3675.0	788	799.5	805	778	782.1	788	783	788.9	793	777	777.0	777
3685.0	795	801.6	809	780	783.6	787	781	787.4	794	777	777.0	777
3695.0	795	799.7	805	777	781.9	784	777	782.2	789	777	777.0	777
3705.0	789	797.4	803	781	783.4	790	777	781.2	786	777	777.0	777
3715.0	791	800.4	809	777	783.5	791	781	783.5	786	777	777.0	777
3725.0	791	798.8	811	778	785.9	793	781	785.2	789	777	777.0	777
3735.0	794	799.5	809	780	783.5	790	783	787.3	792	777	777.0	777
3745.0	791	798.9	807	779	781.0	784	778	786.4	791	777	777.0	777
3755.0	786	800.5	810	775	779.9	785	776	782.0	788	777	777.0	777
3765.0	790	797.8	806	775	781.6	790	782	787.0	793	777	777.0	777
3775.0	789	796.9	806	783	786.6	789	783	786.8	794	777	777.0	777
3785.0	791	801.6	818	782	786.1	790	784	791.2	797	777	777.0	777
3795.0	798	801.8	808	781	784.5	788	780	786.5	791	777	777.0	777
3805.0	789	797.8	805	783	784.5	789	778	783.9	788	777	777.0	777
3815.0	795	802.9	807	779	782.7	785	778	780.2	785	777	777.0	777
3825.0	796	799.5	804	782	785.8	790	784	785.5	789	777	777.0	777
3835.0	789	797.3	802	784	788.9	794	780	788.7	795	777	777.0	777
3845.0	795	800.8	808	782	784.2	788	780	787.5	791	777	777.0	777
3855.0	788	797.3	808	782	785.3	788	780	783.3	790	777	777.0	777
3865.0	793	800.3	806	783	787.9	794	779	786.5	792	777	777.0	777
3875.0	792	802.3	810	785	786.9	789	776	782.0	789	777	777.0	777
3885.0	795	800.9	809	780	782.4	784	782	786.7	794	777	777.0	777
3895.0	794	799.5	811	778	782.6	787	781	785.8	790	777	777.0	777
3905.0	783	797.5	810	780	782.0	785	779	783.6	789	777	777.0	777
3915.0	786	799.0	813	780	785.3	791	780	785.9	790	777	777.0	777
3925.0	789	797.5	804	780	785.5	789	784	786.0	789	777	777.0	777
3935.0	786	798.6	809	785	788.4	792	782	788.4	795	777	777.0	777
3945.0	797	800.8	806	777	782.2	787	780	789.8	797	777	777.0	777
3955.0	790	799.6	807	780	781.7	785	777	780.2	784	777	777.0	777
3965.0	789	798.6	807	780	785.6	793	779	782.3	784	777	777.0	777
3975.0	794	800.8	811	778	782.7	787	777	782.0	787	777	777.0	777
3985.0	788	800.7	808	783	786.6	792	781	783.5	787	777	777.0	777
3995.0	791	800.2	812	782	786.1	789	781	786.6	789	777	777.0	777
4005.0	795	801.4	808	783	784.7	787	783	784.9	787	777	777.0	777
4015.0	790	800.9	812	782	784.8	788	782	785.4	790	777	777.0	777
4025.0	793	802.5	812	780	784.5	787	780	782.4	786	777	777.0	777
4035.0	797	800.9	805	780	785.8	790	787	789.3	793	777	777.0	777
4045.0	790	800.3	809	784	786.3	790	785	789.2	794	777	777.0	777
4055.0	795	803.2	809	779	781.8	785	777	782.4	786	777	777.0	777
4065.0	797	801.7	805	783	789.5	795	776	783.1	789	777	777.0	777
4075.0	791	799.3	808	781	783.9	791	777	782.7	787	777	777.0	777
4085.0	794	801.9	810	782	785.1	792	779	783.3	788	777	777.0	777
4095.0	793	798.9	808	781	784.9	789	782	787.7	793	777	777.0	777
4105.0	792	800.8	809	781	783.9	786	786	789.8	794	777	777.0	777
4115.0	793	799.9	806	784	788.8	793	781	785.5	789	777	777.0	777
4125.0	795	803.6	813	781	784.2	792	782	786.2	789	777	777.0	777
4135.0	791	800.3	811	779	784.2	788	783	785.4	788	777	777.0	777
4145.0	794	800.4	807	783	785.9	792	785	787.1	790	777	777.0	777
4155.0	797	801.8	811	777	782.6	788	782	785.5	790	777	777.0	777
4165.0	795	800.8	810	782	786.7	790	782	783.6	788	777	777.0	777
4175.0	792	798.7	803	777	783.6	788	781	786.0	789	777	777.0	777
4185.0	797	801.4	807	781	784.6	788	783	785.3	787	777	777.0	777
4195.0	793	798.1	806	778	781.3	786	784	788.2	792	777	777.0	777
4205.0	790	801.5	808	782	785.1	789	783	786.9	791	777	777.0	777
4215.0	797	803.4	809	785	787.2	791	778	784.2	788	777	777.0	777
4225.0	796	802.9	812	781	784.5	790	779	783.7	788	777	777.0	777
4235.0	797	801.7	812	780	785.9	792	784	786.2	789	777	777.0	777
4245.0	791	800.6	813	774	777.9	781	783	786.8	791	777	777.0	777
4255.0	791	800.6	806	776	779.6	785	780	785.2	789	777	777.0	777
4265.0	795	798.6	805	777	783.4	786	780	781.7	784	777	777.0	777
4275.0	789	799.7	814	778	782.5	787	781	784.0	787	777	777.0	777
4285.0	796	800.2	807	779	783.1	787	782	786.1	790	777	777.0	777
4295.0	789	800.3	811	778	781.8	787	782	783.9	787	777	777.0	777
4305.0	792	800.5	814	781	782.9	788	780	783.4	786	777	777.0	777
4315.0	788	797.9	811	781	785.7	790	782	784.1	787	777	777.0	777
4325.0	796	802.4	808	780	783.2	786	782	784.2	785	777	777.0	777
4335.0	792	803.0	814	788	789.5	792	780	783.4	787	777	777.0	777
4345.0	787	797.6	810	782	784.2	788	784	786.7	792	777	777.0	777
4355.0	793	800.4	806	780	785.2	790	783	785.7	787	777	777.0	777
4365.0	794	800.0	807	784	786.1	789	780	783.4	788	777	777.0	777
4375.0	792	800.4	807	778	782.4	788	784	788.6	793	777	777.0	777
4385.0	789	797.4	811	779	784.4	789	779	784.0	787	777	777.0	777
4395.0	797	802.2	810	778	781.8	787	781	786.6	790	777	777.0	777
4405.0	795	802.8	810	780	784.8	789	785	788.3	792	777	777.0	777
4415.0	795	801.3	808	779	785.8	791	779	781.9	785	777	777.0	777
4425.0	795	800.4	806	781	783.3	786	784	786.3	789	777	777.0	777
4435.0	793	802.2	810	778	782.7	788	782	786.0	792	777	777.0	777
4445.0	796	804.4	811	780	783.1	785	782	785.1	788	777	777.0	777
4455.0	795	800.3	805	782	785.0	788	782	785.7	789	777	777.0	777
4465.0	798	800.0	803	780	783.0	786	779	782.3	786	777	777.0	777
4475.0	792	797.9	803	783	786.4	788	783	785.2	791	777	777.0	777
4485.0	789	798.1	811	778	783.3	791	782	785.1	788	777	777.0	777
4495.0	792	800.3	807	781	783.3	786	781	786.2	791	777	777.0	777
4505.0	794	801.7	809	784	786.0	788	780	784.9	789	777	777.0	777
4515.0	792	799.5	806	786	789.3	792	782	786.2	790	777	777.0	777
4525.0	793	802.8	811	783	785.5	789	778	782.3	789	777	777.0	777
4535.0	786	797.4	802	784	789.1	796	783	786.6	791	777	777.0	777
4545.0	792	799.6	806	782	784.3	787	785	787.5	791	777	777.0	777
4555.0	796	801.4	809	780	784.5	790	778	782.3	786	777	777.0	777
4565.0	795	801.5	807	777	783.7	790	776	781.3	787	777	777.0	777
4575.0	789	801.2	811	781	788.1	792	781	785.9	789	777	777.0	777
4585.0	790	798.8	807	783	785.8	789	779	787.3	792	777	777.0	777
4595.0	793	800.0	811	779	785.9	791	783	787.5	791	777	777.0	777
4605.0	785	797.5	804	786	789.1	794	779	783.9	787	777	777.0	777
4615.0	794	798.9	806	783	785.9	789	777	781.6	785	777	777.0	777
4625.0	790	798.5	805	780	783.7	790	778	781.8	790	777	777.0	777
4635.0	790	796.5	805	779	781.9	785	789	793.5	798	777	777.0	777
4645.0	793	801.3	807	779	781.7	784	784	786.2	790	777	777.0	777
4655.0	792	800.2	810	779	783.5	787	778	782.1	790	777	777.0	777
4665.0	790	801.0	813	780	783.0	787	777	781.2	786	777	777.0	777
4675.0	796	801.6	812	783	784.9	789	779	781.6	785	777	777.0	777
4685.0	792	798.0	810	781	782.9	786	786	788.6	792	777	777.0	777
4695.0	789	802.5	810	777	781.0	785	781	785.6	790	777	777.0	777
4705.0	794	800.6	812	783	785.6	789	781	787.1	792	777	777.0	777
4715.0	790	799.9	815	781	786.3	791	778	780.3	783	777	777.0	777
4725.0	791	799.1	812	782	787.7	794	777	779.2	781	777	777.0	777
4735.0	786	798.0	808	779	785.2	789	777	783.3	788	777	777.0	777
4745.0	788	798.6	804	779	781.8	784	780	786.6	790	777	777.0	777
4755.0	792	798.4	806	780	783.7	788	781	786.6	793	777	777.0	777
4765.0	797	800.6	807	780	785.3	788	773	778.8	783	777	777.0	777
4775.0	800	803.2	807	781	787.3	792	775	779.9	790	777	777.0	777
4785.0	789	800.7	809	780	784.6	789	782	785.1	789	777	777.0	777
4795.0	792	801.6	814	780	781.7	785	782	787.2	792	777	777.0	777
4805.0	791	797.7	805	777	781.1	785	781	784.9	790	777	777.0	777
4815.0	787	797.2	804	779	783.8	787	777	781.2	786	777	777.0	777
4825.0	787	802.2	816	784	787.2	791	776	780.7	786	777	777.0	777
4835.0	792	798.7	806	782	788.4	792	782	789.7	794	777	777.0	777
4845.0	796	801.7	809	782	786.0	791	781	784.5	788	777	777.0	777
4855.0	786	795.1	804	777	782.4	787	780	783.0	786	777	777.0	777
4865.0	788	801.8	810	780	785.2	790	779	783.1	786	777	777.0	777
4875.0	791	798.8	805	780	784.8	791	779	781.0	784	777	777.0	777
4885.0	794	800.3	806	778	781.3	786	780	785.4	790	777	777.0	777
4895.0	786	795.0	802	780	783.0	787	786	790.3	797	777	777.0	777
4905.0	791	796.3	800	779	787.9	795	781	785.9	792	777	777.0	777
4915.0	795	800.7	805	777	782.1	786	776	778.4	783	777	777.0	777
4925.0	795	801.1	807	778	783.2	789	777	784.2	790	777	777.0	777
4935.0	792	797.5	803	781	783.8	786	784	787.4	791	777	777.0	777
4945.0	784	798.8	812	779	785.0	793	783	791.4	799	777	777.0	777
4955.0	796	802.6	815	781	786.2	791	781	785.7	791	777	777.0	777
4965.0	794	802.5	809	781	784.2	788	777	783.9	795	777	777.0	777
4975.0	784	797.1	808	786	788.6	791	778	782.7	787	777	777.0	777
4985.0	795	800.9	806	781	784.3	786	780	785.0	790	777	777.0	777


==> AV10_W0_U_M4_D2_HB_S3_W2_10_R10_6_RP10_5_PB16384_HT64_ST1024_THROUGHPUT.dat <==
sample_avg input_min input_avg input_max output_min output_avg output_max 
3.6	484	984.8	4858	0	0.0	0
13.5	294	355.2	440	0	0.0	0
23.5	274	283.4	292	0	0.0	0
33.5	272	292.0	304	0	0.0	0
43.5	286	295.4	304	0	0.0	0
53.5	282	294.4	312	0	0.0	0
63.5	272	287.4	304	0	0.0	0
73.5	258	271.8	280	0	0.0	0
83.5	274	283.8	292	0	0.0	0
93.5	278	286.2	294	0	0.0	0
103.5	274	286.0	300	0	0.0	0
113.5	264	271.2	282	0	0.0	0
123.5	254	265.0	272	0	0.0	0
133.5	264	272.6	280	0	0.0	0
143.5	272	277.8	286	0	0.0	0
153.5	270	274.0	282	0	0.0	0
163.5	262	266.2	272	0	0.0	0
173.5	256	262.2	268	0	0.0	0
183.5	264	265.2	268	0	0.0	0
193.5	266	268.2	270	0	0.0	0
203.5	262	267.2	272	0	0.0	0
213.5	258	262.2	266	0	0.0	0
223.5	252	256.6	260	0	0.0	0
233.5	254	258.4	262	0	0.0	0
243.5	262	265.4	270	0	0.0	0
253.5	262	266.0	270	0	0.0	0
263.5	262	264.4	268	0	0.0	0
273.5	254	259.6	266	0	0.0	0
283.5	258	263.4	270	0	0.0	0
293.5	262	266.4	270	0	0.0	0
303.5	266	269.4	272	0	0.0	0
313.5	260	267.0	274	0	0.0	0
323.5	256	261.8	266	0	0.0	0
333.5	262	265.2	268	0	0.0	0
343.5	262	269.0	274	0	0.0	0
353.5	264	267.6	272	0	0.0	0
363.5	260	264.4	270	0	0.0	0
373.5	258	262.0	266	0	0.0	0
383.5	254	262.6	266	0	0.0	0
393.5	264	266.8	270	0	0.0	0
403.5	264	268.6	274	0	0.0	0
413.5	264	267.4	272	0	0.0	0
423.5	260	262.4	264	0	0.0	0
433.5	258	263.6	268	0	0.0	0
443.5	262	266.2	270	0	0.0	0
453.5	264	265.8	268	0	0.0	0
463.5	260	264.0	268	0	0.0	0
473.5	260	262.0	264	0	0.0	0
483.5	256	262.4	268	0	0.0	0
493.5	262	264.6	266	0	0.0	0
503.5	262	263.6	268	0	0.0	0
513.5	262	265.0	270	0	0.0	0
523.5	260	262.2	264	0	0.0	0
533.5	260	262.2	264	0	0.0	0
543.5	258	264.2	272	0	0.0	0
553.5	264	267.0	272	0	0.0	0
563.5	260	265.8	270	0	0.0	0
573.5	258	264.2	276	0	0.0	0
583.5	258	265.0	270	0	0.0	0
593.5	260	266.0	270	0	0.0	0
603.5	266	269.4	274	0	0.0	0
613.5	262	267.2	272	0	0.0	0
623.5	260	264.4	272	0	0.0	0
633.5	260	264.2	268	0	0.0	0
643.5	262	264.6	268	0	0.0	0
653.5	262	266.0	270	0	0.0	0
663.5	264	268.4	272	0	0.0	0
673.5	262	264.8	270	0	0.0	0
683.5	262	264.4	268	0	0.0	0
693.5	260	264.0	270	0	0.0	0
703.5	262	266.4	268	0	0.0	0
713.5	264	265.8	268	0	0.0	0
723.5	260	263.4	268	0	0.0	0
733.5	258	261.0	264	0	0.0	0
743.5	260	263.6	268	0	0.0	0
753.5	260	264.2	268	0	0.0	0
763.5	264	265.8	270	0	0.0	0
773.5	262	265.8	270	0	0.0	0
783.5	260	264.2	270	0	0.0	0
793.5	260	263.2	268	0	0.0	0
803.5	262	265.2	268	0	0.0	0
813.5	262	265.6	270	0	0.0	0
823.5	260	265.0	270	0	0.0	0
833.5	262	266.0	270	0	0.0	0
843.5	260	265.0	270	0	0.0	0
853.5	260	266.6	272	0	0.0	0
863.5	266	268.8	272	0	0.0	0
873.5	258	264.4	268	0	0.0	0
883.5	262	265.2	268	0	0.0	0
893.5	262	266.0	268	0	0.0	0
903.5	260	267.0	270	0	0.0	0
913.5	266	268.6	272	0	0.0	0
923.5	260	265.4	272	0	0.0	0
933.5	260	265.6	272	0	0.0	0
943.5	262	265.4	268	0	0.0	0
953.5	260	262.8	266	0	0.0	0
963.5	264	265.4	268	0	0.0	0
973.5	260	263.4	266	0	0.0	0
983.5	260	263.6	272	0	0.0	0
993.5	258	261.8	266	0	0.0	0
1003.5	258	262.6	266	0	0.0	0
1013.5	260	264.4	268	0	0.0	0
1023.5	260	263.6	268	0	0.0	0
1033.5	258	263.2	266	0	0.0	0
1043.5	258	263.8	268	0	0.0	0
1053.5	262	264.2	266	0	0.0	0
1063.5	262	264.4	268	0	0.0	0
1073.5	262	265.2	268	0	0.0	0
1083.5	260	264.7	268	0	0.0	0
1093.5	262	265.8	268	0	0.0	0
1103.5	264	266.4	270	0	0.0	0
1113.5	262	265.0	268	0	0.0	0
1123.5	262	266.8	270	0	0.0	0
1133.5	264	266.8	270	0	0.0	0
1143.5	262	265.2	272	0	0.0	0
1153.5	262	265.8	270	0	0.0	0
1163.5	262	266.2	272	0	0.0	0
1173.5	258	265.6	268	0	0.0	0
1183.5	262	264.4	268	0	0.0	0
1193.5	262	265.6	270	0	0.0	0
1203.5	262	266.4	270	0	0.0	0
1213.5	262	265.0	268	0	0.0	0
1223.5	260	262.4	266	0	0.0	0
1233.5	262	264.8	268	0	0.0	0
1243.5	262	263.8	266	0	0.0	0
1253.5	258	262.2	266	0	0.0	0
1263.5	262	263.0	266	0	0.0	0
1273.5	260	265.8	270	0	0.0	0
1283.5	260	263.8	266	0	0.0	0
1293.5	260	263.6	268	0	0.0	0
1303.5	260	263.4	268	0	0.0	0
1313.5	264	265.6	268	0	0.0	0
1323.5	262	264.4	266	0	0.0	0
1333.5	260	264.2	266	0	0.0	0
1343.5	258	265.0	268	0	0.0	0
1353.5	260	264.6	270	0	0.0	0
1363.5	262	267.2	276	0	0.0	0
1373.5	264	267.0	272	0	0.0	0
1383.5	264	267.2	270	0	0.0	0
1393.5	262	265.8	268	0	0.0	0
1403.5	260	264.4	268	0	0.0	0
1413.5	260	265.6	270	0	0.0	0
1423.5	260	265.0	270	0	0.0	0
1433.5	260	264.0	268	0	0.0	0
1443.5	260	264.5	268	0	0.0	0
1453.5	260	263.2	266	0	0.0	0
1463.5	260	264.2	270	0	0.0	0
1473.5	264	266.2	270	0	0.0	0
1483.5	260	265.0	270	0	0.0	0
1493.5	262	265.6	268	0	0.0	0
1503.5	262	265.6	270	0	0.0	0
1513.5	262	264.4	266	0	0.0	0
1523.5	260	263.2	268	0	0.0	0
1533.5	262	265.0	268	0	0.0	0
1543.5	260	264.8	268	0	0.0	0
1553.5	260	263.2	266	0	0.0	0
1563.5	262	264.2	268	0	0.0	0
1573.5	260	265.6	270	0	0.0	0
1583.5	262	266.2	270	0	0.0	0
1593.5	260	263.6	268	0	0.0	0
1603.5	262	265.8	270	0	0.0	0
1613.5	262	265.6	272	0	0.0	0
1623.5	264	265.4	270	0	0.0	0
1633.5	262	266.2	270	0	0.0	0
1643.5	264	265.4	270	0	0.0	0
1653.5	260	263.4	266	0	0.0	0
1663.5	262	265.0	268	0	0.0	0
1673.5	262	265.0	266	0	0.0	0
1683.5	262	266.2	270	0	0.0	0
1693.5	262	266.6	270	0	0.0	0
1703.5	264	266.6	270	0	0.0	0
1713.5	258	264.2	268	0	0.0	0
1723.5	262	264.6	266	0	0.0	0
1733.5	262	265.2	268	0	0.0	0
1743.5	260	264.8	270	0	0.0	0
1753.5	262	264.6	268	0	0.0	0
1763.5	260	263.4	266	0	0.0	0
1773.5	262	263.0	264	0	0.0	0
1783.5	262	264.5	266	0	0.0	0
1793.5	260	262.4	266	0	0.0	0
1803.5	260	264.2	270	0	0.0	0
1813.5	258	263.2	266	0	0.0	0
1823.5	258	264.8	270	0	0.0	0
1833.5	264	267.6	274	0	0.0	0
1843.5	260	265.2	270	0	0.0	0
1853.5	262	266.6	272	0	0.0	0
1863.5	260	263.6	268	0	0.0	0
1873.5	260	263.8	268	0	0.0	0
1883.5	260	266.0	270	0	0.0	0
1893.5	264	266.9	272	0	0.0	0
1903.5	262	266.2	272	0	0.0	0
1913.5	262	266.2	270	0	0.0	0
1923.5	260	266.6	270	0	0.0	0
1933.5	262	265.2	270	0	0.0	0
1943.5	262	265.6	268	0	0.0	0
1953.5	260	265.6	270	0	0.0	0
1963.5	262	266.6	270	0	0.0	0
1973.5	260	263.8	266	0	0.0	0
1983.5	262	265.0	270	0	0.0	0
1993.5	262	266.0	270	0	0.0	0
2003.5	260	263.6	270	0	0.0	0
2013.5	258	262.6	266	0	0.0	0
2023.5	256	262.0	266	0	0.0	0
2033.5	260	263.8	268	0	0.0	0
2043.5	264	264.8	268	0	0.0	0
2053.5	260	264.6	268	0	0.0	0
2063.5	260	264.4	268	0	0.0	0
2073.5	260	264.6	270	0	0.0	0
2083.5	260	264.6	268	0	0.0	0
2093.5	262	266.0	270	0	0.0	0
2103.5	262	265.6	272	0	0.0	0
2113.5	262	265.2	268	0	0.0	0
2123.5	264	264.6	268	0	0.0	0
2133.5	260	264.6	268	0	0.0	0
2143.5	264	266.4	268	0	0.0	0
2153.5	262	265.0	268	0	0.0	0
2163.5	262	265.4	272	0	0.0	0
2173.5	262	265.0	268	0	0.0	0
2183.5	262	265.0	268	0	0.0	0
2193.5	260	264.0	268	0	0.0	0
2203.5	262	265.0	270	0	0.0	0
2213.5	262	267.0	272	0	0.0	0
2223.5	264	266.4	270	0	0.0	0
2233.5	258	263.2	266	0	0.0	0
2243.5	260	264.4	268	0	0.0	0
2253.5	262	265.2	268	0	0.0	0
2263.5	262	266.6	272	0	0.0	0
2273.5	262	265.4	270	0	0.0	0
2283.5	262	263.8	266	0	0.0	0
2293.5	258	262.6	268	0	0.0	0
2303.5	262	264.8	270	0	0.0	0
2313.5	258	263.8	270	0	0.0	0
2323.5	258	264.2	268	0	0.0	0
2333.5	262	265.6	270	0	0.0	0
2343.5	260	264.4	268	0	0.0	0
2353.5	260	264.8	270	0	0.0	0
2363.5	262	266.8	270	0	0.0	0
2373.5	260	266.4	270	0	0.0	0
2383.5	262	264.6	268	0	0.0	0
2393.5	262	266.2	270	0	0.0	0
2403.5	260	265.0	268	0	0.0	0
2413.5	266	267.0	270	0	0.0	0
2423.5	262	266.0	270	0	0.0	0
2433.5	260	265.2	270	0	0.0	0
2443.5	260	263.8	268	0	0.0	0
2453.5	262	265.2	268	0	0.0	0
2463.5	264	266.4	270	0	0.0	0
2473.5	262	266.4	270	0	0.0	0
2483.5	262	265.4	268	0	0.0	0
2493.5	260	263.6	268	0	0.0	0
2503.5	264	266.2	270	0	0.0	0
2513.5	260	265.4	274	0	0.0	0
2523.5	262	265.4	270	0	0.0	0
2533.5	262	264.6	268	0	0.0	0
2543.5	262	263.8	268	0	0.0	0
2553.5	262	266.6	272	0	0.0	0
2563.5	262	264.6	268	0	0.0	0
2573.5	264	265.6	272	0	0.0	0
2583.5	262	265.4	268	0	0.0	0
2593.5	258	264.4	268	0	0.0	0
2603.5	260	265.0	268	0	0.0	0
2613.5	260	266.4	270	0	0.0	0
2623.5	262	265.6	268	0	0.0	0
2633.5	260	266.0	270	0	0.0	0
2643.5	258	264.0	268	0	0.0	0
2653.5	260	264.4	268	0	0.0	0
2663.5	262	265.6	268	0	0.0	0
2673.5	264	266.8	270	0	0.0	0
2683.5	260	264.4	270	0	0.0	0
2693.5	258	264.0	270	0	0.0	0
2703.5	262	266.4	268	0	0.0	0
2713.5	262	265.6	270	0	0.0	0
2723.5	260	264.4	268	0	0.0	0
2733.5	262	264.6	268	0	0.0	0
2743.5	258	262.4	268	0	0.0	0
2753.5	262	265.6	268	0	0.0	0
2763.5	262	266.2	270	0	0.0	0
2773.5	264	267.0	276	0	0.0	0
2783.5	260	264.4	268	0	0.0	0
2793.5	262	263.8	266	0	0.0	0
2803.5	262	263.6	268	0	0.0	0
2813.5	258	264.6	270	0	0.0	0
2823.5	262	267.0	272	0	0.0	0
2833.5	264	267.0	270	0	0.0	0
2843.5	264	267.4	270	0	0.0	0
2853.5	262	264.4	268	0	0.0	0
2863.5	262	264.4	268	0	0.0	0
2873.5	260	265.0	270	0	0.0	0
2883.5	264	266.2	268	0	0.0	0
2893.5	264	267.0	272	0	0.0	0
2903.5	264	266.2	270	0	0.0	0
2913.5	262	263.8	268	0	0.0	0
2923.5	260	264.0	268	0	0.0	0
2933.5	262	266.8	272	0	0.0	0
2943.5	260	264.4	268	0	0.0	0
2953.5	260	263.8	268	0	0.0	0
2963.5	262	265.0	270	0	0.0	0
2973.5	260	264.6	268	0	0.0	0
2983.5	260	263.6	268	0	0.0	0
2993.5	260	264.4	270	0	0.0	0
3003.5	262	265.4	270	0	0.0	0
3013.5	260	264.2	270	0	0.0	0
3023.5	262	265.0	270	0	0.0	0
3033.5	262	264.2	268	0	0.0	0
3043.5	260	264.6	268	0	0.0	0
3053.5	260	265.4	270	0	0.0	0
3063.5	262	266.0	268	0	0.0	0
3073.5	262	265.2	270	0	0.0	0
3083.5	262	265.0	268	0	0.0	0
3093.5	260	264.6	266	0	0.0	0
3103.5	262	265.6	268	0	0.0	0
3113.5	262	266.2	268	0	0.0	0
3123.5	262	265.6	270	0	0.0	0
3133.5	260	263.4	266	0	0.0	0
3143.5	260	265.2	268	0	0.0	0
3153.5	262	265.2	268	0	0.0	0
3163.5	262	266.6	272	0	0.0	0
3173.5	258	265.0	268	0	0.0	0
3183.5	260	265.0	272	0	0.0	0
3193.5	262	265.6	268	0	0.0	0
3203.5	262	266.4	270	0	0.0	0
3213.5	258	263.6	268	0	0.0	0
3223.5	262	265.8	268	0	0.0	0
3233.5	262	265.6	268	0	0.0	0
3243.5	262	265.5	270	0	0.0	0
3253.5	260	265.0	270	0	0.0	0
3263.5	262	266.0	268	0	0.0	0
3273.5	260	263.8	268	0	0.0	0
3283.5	262	265.6	270	0	0.0	0
3293.5	262	264.2	266	0	0.0	0
3303.5	262	264.4	268	0	0.0	0
3313.5	264	266.4	272	0	0.0	0
3323.5	264	265.2	268	0	0.0	0
3333.5	264	265.8	268	0	0.0	0
3343.5	262	265.4	270	0	0.0	0
3353.5	262	265.7	268	0	0.0	0
3363.5	262	264.8	268	0	0.0	0
3373.5	264	267.4	272	0	0.0	0
3383.5	264	268.1	272	0	0.0	0
3393.5	262	265.8	270	0	0.0	0
3403.5	260	265.6	268	0	0.0	0
3413.5	260	265.0	272	0	0.0	0
3423.5	262	266.8	270	0	0.0	0
3433.5	264	267.2	272	0	0.0	0
3443.5	264	267.6	272	0	0.0	0
3453.5	262	266.4	272	0	0.0	0
3463.5	260	265.6	270	0	0.0	0
3473.5	264	265.4	268	0	0.0	0
3483.5	258	266.8	272	0	0.0	0
3493.5	262	265.2	268	0	0.0	0
3503.5	262	266.0	270	0	0.0	0
3513.5	262	265.4	270	0	0.0	0
3523.5	260	265.0	270	0	0.0	0
3533.5	262	265.2	270	0	0.0	0
3543.5	262	266.0	268	0	0.0	0
3553.5	262	265.6	270	0	0.0	0
3563.5	260	264.5	270	0	0.0	0
3573.5	264	266.0	270	0	0.0	0
3583.5	262	266.2	270	0	0.0	0
3593.5	262	266.4	270	0	0.0	0
3603.5	262	265.4	272	0	0.0	0
3613.5	264	267.2	270	0	0.0	0
3623.5	260	265.6	268	0	0.0	0
3633.5	260	265.8	270	0	0.0	0
3643.5	262	266.6	270	0	0.0	0
3653.5	262	265.2	270	0	0.0	0
3663.5	260	263.8	268	0	0.0	0
3673.5	260	266.0	272	0	0.0	0
3683.5	262	265.6	270	0	0.0	0
3693.5	264	267.2	272	0	0.0	0
3703.5	264	266.4	270	0	0.0	0
3713.5	260	265.0	272	0	0.0	0
3723.5	260	265.0	268	0	0.0	0
3733.5	262	266.0	272	0	0.0	0
3743.5	262	266.4	270	0	0.0	0
3753.5	262	266.7	270	0	0.0	0
3763.5	262	266.2	270	0	0.0	0
3773.5	262	265.6	270	0	0.0	0
3783.5	262	264.2	266	0	0.0	0
3793.5	264	266.6	270	0	0.0	0
3803.5	262	265.2	274	0	0.0	0
3813.5	264	266.4	270	0	0.0	0
3823.5	262	265.4	268	0	0.0	0
3833.5	260	264.2	268	0	0.0	0
3843.5	262	265.2	268	0	0.0	0
3853.5	264	266.2	270	0	0.0	0
3863.5	262	265.8	270	0	0.0	0
3873.5	260	264.6	272	0	0.0	0
3883.5	262	266.2	272	0	0.0	0
3893.5	262	267.2	272	0	0.0	0
3903.5	262	267.2	270	0	0.0	0
3913.5	260	266.6	274	0	0.0	0
3923.5	260	265.8	268	0	0.0	0
3933.5	260	265.0	268	0	0.0	0
3943.5	262	266.4	270	0	0.0	0
3953.5	262	266.2	272	0	0.0	0
3963.5	262	265.6	270	0	0.0	0
3973.5	264	267.0	270	0	0.0	0
3983.5	260	265.4	272	0	0.0	0
3993.5	262	265.4	268	0	0.0	0
4003.5	262	267.0	272	0	0.0	0
4013.5	262	266.6	270	0	0.0	0
4023.5	262	264.6	268	0	0.0	0
4033.5	262	265.0	270	0	0.0	0
4043.5	262	266.0	270	0	0.0	0
4053.5	260	265.6	268	0	0.0	0
4063.5	262	266.0	268	0	0.0	0
4073.5	258	265.0	270	0	0.0	0
4083.5	264	267.0	270	0	0.0	0
4093.5	264	267.0	272	0	0.0	0
4103.5	256	265.2	272	0	0.0	0
4113.5	260	265.0	270	0	0.0	0
4123.5	262	265.4	272	0	0.0	0
4133.5	264	266.0	270	0	0.0	0
4143.5	262	265.4	270	0	0.0	0
4153.5	264	266.4	272	0	0.0	0
4163.5	260	266.0	272	0	0.0	0
4173.5	260	263.6	266	0	0.0	0
4183.5	262	267.2	270	0	0.0	0
4193.5	262	266.4	272	0	0.0	0
4203.5	262	265.3	268	0	0.0	0
4213.5	264	266.6	268	0	0.0	0
4223.5	260	264.2	268	0	0.0	0
4233.5	264	267.2	274	0	0.0	0
4243.5	264	267.2	274	0	0.0	0
4253.5	262	266.4	272	0	0.0	0
4263.5	264	267.0	272	0	0.0	0
4273.5	260	264.6	268	0	0.0	0
4283.5	262	268.0	272	0	0.0	0
4293.5	262	266.4	270	0	0.0	0
4303.5	260	265.4	268	0	0.0	0
4313.5	258	264.6	268	0	0.0	0
4323.5	262	265.6	270	0	0.0	0
4333.5	260	266.0	270	0	0.0	0
4343.5	260	265.6	274	0	0.0	0
4353.5	262	266.4	272	0	0.0	0
4363.5	262	265.0	268	0	0.0	0
4373.5	264	268.2	272	0	0.0	0
4383.5	262	265.8	272	0	0.0	0
4393.5	262	267.2	272	0	0.0	0
4403.5	264	267.0	274	0	0.0	0
4413.5	262	266.2	270	0	0.0	0
4423.5	262	265.8	270	0	0.0	0
4433.5	264	267.0	270	0	0.0	0
4443.5	262	266.8	274	0	0.0	0
4453.5	262	265.5	270	0	0.0	0
4463.5	262	266.0	270	0	0.0	0
4473.5	262	265.6	270	0	0.0	0
4483.5	262	265.0	268	0	0.0	0
4493.5	262	266.4	270	0	0.0	0
4503.5	262	265.0	274	0	0.0	0
4513.5	262	264.8	268	0	0.0	0
4523.5	264	266.8	270	0	0.0	0
4533.5	260	264.4	270	0	0.0	0
4543.5	262	266.8	270	0	0.0	0
4553.5	262	266.0	270	0	0.0	0
4563.5	262	267.0	270	0	0.0	0
4573.5	260	264.6	268	0	0.0	0
4583.5	260	266.0	270	0	0.0	0
4593.5	262	265.4	270	0	0.0	0
4603.5	262	265.6	268	0	0.0	0
4613.5	262	265.2	270	0	0.0	0
4623.5	260	265.4	272	0	0.0	0
4633.5	262	265.4	270	0	0.0	0
4643.5	262	266.8	272	0	0.0	0
4653.5	260	264.8	270	0	0.0	0
4663.5	264	267.4	274	0	0.0	0
4673.5	262	265.4	268	0	0.0	0
4683.5	262	264.6	268	0	0.0	0
4693.5	262	267.2	270	0	0.0	0
4703.5	264	266.4	270	0	0.0	0
4713.5	262	266.8	270	0	0.0	0
4723.5	262	264.8	268	0	0.0	0
4733.5	262	265.6	268	0	0.0	0
4743.5	262	267.0	272	0	0.0	0
4753.5	262	266.6	272	0	0.0	0
4763.5	260	264.6	268	0	0.0	0
4773.5	262	265.8	272	0	0.0	0
4783.5	262	265.4	268	0	0.0	0
4793.5	264	265.6	268	0	0.0	0
4803.5	264	267.4	270	0	0.0	0
4813.5	262	266.2	270	0	0.0	0
4823.5	262	266.2	274	0	0.0	0
4833.5	262	265.2	268	0	0.0	0
4843.5	262	265.0	268	0	0.0	0
4853.5	260	265.6	270	0	0.0	0
4863.5	260	266.8	274	0	0.0	0
4873.5	262	265.2	270	0	0.0	0
4883.5	262	266.2	270	0	0.0	0
4893.5	264	267.8	272	0	0.0	0
4903.5	260	263.6	266	0	0.0	0
4913.5	262	267.6	272	0	0.0	0
4923.5	260	266.0	270	0	0.0	0
4933.5	264	266.6	270	0	0.0	0
4943.5	260	266.6	270	0	0.0	0
4953.5	256	262.8	270	0	0.0	0
4963.5	262	265.2	268	0	0.0	0
4973.5	262	265.6	268	0	0.0	0
4983.5	260	265.2	272	0	0.0	0

